Towards Measuring Supply Chain Attacks on Package Managers for Interpreted Languages

Package managers have become a vital part of the modern software development process. They allow developers to reuse third-party code, share their own code, minimize their codebase, and simplify the build process. However, recent reports showed that package managers have been abused by attackers to distribute malware, posing significant security risks to developers and end-users. For example, eslint-scope, a package with millions of weekly downloads in Npm, was compromised to steal credentials from developers. To understand the security gaps and the misplaced trust that make recent supply chain attacks possible, we propose a comparative framework to qualitatively assess the functional and security features of package managers for interpreted languages. Based on qualitative assessment, we apply well-known program analysis techniques such as metadata, static, and dynamic analysis to study registry abuse. Our initial efforts found 339 new malicious packages that we reported to the registries for removal. The package manager maintainers confirmed 278 (82%) from the 339 reported packages where three of them had more than 100,000 downloads. For these packages we were issued official CVE numbers to help expedite the removal of these packages from infected victims. We outline the challenges of tailoring program analysis tools to interpreted languages and release our pipeline as a reference point for the community to build on and help in securing the software supply chain.

==> 00_outline.txt <==
Title:
Comparative Security Analysis of Interpreted Language Package Managers

# What is the purpose of the paper?

Provide an comparative empirical analysis of interpreted language package managers

1. What are the purpose of package managers
2. How are they used
3. How are they run, administered, and secured
4. How are they abused

## Introduction

Issues with malware plaguing package managers

An example of abuse (keylogging, mining, etc.)

Current literature approach and their limitations

1. Focused on specific package manager
2. Limited in the way they detect malware
3. Not comprehensive view of the different types of abuse

Why a comprehensive comparative analysis is needed?

1. Provides commonalities of issues found in PMs
2. Understanding of known abusive behavior
3. Understanding of weakness where malicious packages can be inserted

Our contributions:

1. Comparative analysis of PM’s implementation and security
2. Definition of Threat models and abusive behavior models
3. Measurement of abusive behavior based and implications
    1. True positive examples (case study)
    2. False positive and challenges of benign packages using abusive behavior
    3. Good practices and how PMs can improve security
4. Enumeration of hurdles that make detection and security hard for PMs

Summary of our results (list of malicious packages, list of abusive behavior in benign apps, etc.)

## Motivating Example

Should answer the following questions:

1. What are PMs and how they are used?
2. How to submit an app and get approved (if required)
    1. Discuss security
3. How can an attacker abuse my package, backdoor my package, or if i am a user how i would accedentially add a malicious dependency
4. Any other ideas?

## Background

1. Define abuse behavior
    1. Backdoor
    2. Theft
    3. Resource abuse (mining)
    4. Sabotage
2. Define threat model
3. Define metrics
4. List stakeholders (users vs developers vs ???)
5. How they fit together
    1. Developer can optionally enable 2FA. Eslint-scope gets hacked because one of the developer didn't use 2FA.
    2. Suggest Npm enforce 2FA.

## Methodology

Document:

1. Static analysis
    1. Taint flow
    2. AST
2. Dynamic analysis
    1. Root vs non-root
    2. Network access
    3. File system activities
3. Analysis phases:
    1. Install analysis
    2. Import analysis
    3. Embedded binaries
    4. External resource download (dependency installation)

## Measurement Results

List tooling and how we run the analysis

Answer how they got in there, how they were detected, and what the abuse type is (tie back to models) Malware for:

1. PyPI
2. RubyGems
3. Packgist
4. Npm

Map everything back to our model and how they fit

Give summary and comparison of packages using models

Add figures showing popularity of abusive apps

- Installation abuse
- Import analysis abuse
- Dynamic analysis abuse
- Embedded binaries

AV analysis (Bypass modify text versus binary) hash detection

## Case study

High profile malware give details on

1. Installation
2. Import analysis
3. Dynamic analysis
4. Embedded binaries
5. Etc.

## Hurdles to Security

Abusive behavior and bad programming practices

Issues with management of PMs (centralized versus community driven)

Dynamic typing and dynamic code

lack of AV (text files versus binaries)

Others?

## Recommended direction to improve security

Understanding how

AV solutions

Mature tools for taint analysis for dynamic languages

Limiting how developers perform a task (how to get version number of package)

Packages vetting and analysis that gives developers about bad practices and how they should improve it before allowing them into the package repository



==> figs/api_nospeedup.txt <==
pulumi 1.50049901009
liveboxplaytv 1.89490389824
aiosasl 1.98752999306
whatthepatch 4.58018898964
twitter.common.finagle-thrift 5.00233793259
ansicolor 4.07323789597
getconf 4.16507983208
transitions 9.92435002327
segno 5.83998513222
gnuhealth-pediatrics-growth-charts 1.81757283211
powerline-status 12.2533769608
pylitejet 4.0710041523
radiotherm 4.49120187759
drf-extensions 8.00136208534
ioemu 8.73803400993
treelock 1.84313511848
django-jsonfield-compat 3.7102291584
janus 1.80402898788
ppipa 10.16405797
ctutlz 32.2671129704
setuptools-version-command 4.15222406387
request 22.3164300919
pytest-repeat 11.0717570782
ss 54.9081730843
sqlmap 45.1429240704
django-admin-extend 73.452835083
spark 8.85951590538
sherlock 141.533464909
tifffile 164.805397987
yampex 151.704212904
pyelasticsearch 123.513988018
meetup-api 127.019809961
marshmallow-mongoengine 49.8979699612
elasticsearch 110.257372856
textwrap3 4.5880548954
django-emailit 247.382992029
pytest-vcr 9.4036359787
pydot-ng 10.9251229763
colcon-devtools 1.66682505608
pymatch 5.10604310036
libusb 38.0798659325
sphinx-testing 266.723441124
python-usbtmc 4.96188306808
dmgbuild 21.709995985
pythonanywhere 8.52913284302
fig 8.3644759655
bothub 150.059318066
pyxattr 6.77375507355
pixell 115.130022049
yacron 3.43186712265
transmitter 1.79174900055
rrdtool 4.15617799759
feedparser 6.45908594131
boofuzz 158.078271866
dfvfs 20.3365821838
django-maintenancemode 75.0628609657
django-utils2 17.1087129116
tableaudocumentapi 4.41732907295
vmprof 139.065313101
pymp-pypi 4.93792295456
ampoule 185.005598068
python-datetime-tz 29.8642680645
django-user-settings 6.57446908951
zope.app.appsetup 327.277454853
logging-gelf 40.4565248489
ironic-lib 154.791080952
wagtail 5.4583170414
aws-utilities 55.767936945
pytest-pycodestyle 8.48087501526
toolwrapper 4.46612215042
rjsmin 14.7995750904
tiipbusclient 19.3437731266
widgetsnbextension 484.122383118
bandersnatch 1.9840669632
meridian 1.896723032
pulumi-gcp 2.22174692154
tld 8.27295899391
textworld-py 5.43193793297
pytrip98 162.196889162
theblues 9.87904191017
word2vec 4.62741518021
aiocontextvars 2.4221098423
kivy.deps.angle 1.06137418747
dict2xml 11.0093729496
jetson-stats-sender 4.99230408669
slacker-log-handler 137.378676891
django-geoexplorer 6.32950115204
akismet 135.598258018
mimeparse 8.70487904549
django-rest-framework-docs 98.4676470757
luigi 105.497925997
djangorestframework-camel-case 5.31345510483
sangreal-calendar 1.89472317696
python-jsonrpc 14.7803528309
jsonref 5.41000890732
httpstatus35 4.64748287201
kea3 1.81776404381
pyspark-stubs 38.7500450611
fogbugz 2.89646792412
zope.tales 17.911921978
selenium 130.239923
urlopen 7.40195894241
odict 7.22583198547
cefpython3 1.1275229454
keyrings.alt 20.5836298466
proliantutils 184.515505075
expects 7.59134197235
cryptography-vectors 14.1827180386
vel 2.01831793785
django-taggit-autosuggest 73.9196968079
bsddb3 4.99603295326
impyla 66.737459898
ibmiotf 156.546919107
prometheus-flask-exporter 53.3377480507
sphinxcontrib-needs 280.286880016
jtk 1.95197987556
coeus-test-appium 127.588372946
django-adminfilters 5.20223021507
hdbscan 352.503838062
hdx-python-utilities 41.3537590504
hgtools 9.57981014252
shutit 77.1281919479
dwq 2.20337486267
django-admin-json-editor 11.6579670906
matplotlib 11.5782079697
netstruct 4.32561087608
torchnet 452.166265965
block-disposable-email 4.57881116867
collective.checkdocs 27.732229948
mockito 11.2212250233
isa-rwval 227.090532064
hijriconverter 0.95047211647
statsd-tags 7.33347201347
netjsonconfig 33.355989933
scoop 22.3076028824
itsdangerous 4.58363890648
hypertrack 125.651562929
django-filters 4.68073701859
os-brick 148.53521204
marrow.util 5.51400494576
fs 60.3975958824
openstacksdk 156.882539034
mypy 3.83594584465
djangorestframework-gis 5.30480504036
edx-user-state-client 124.343651056
srp-ext 9.85213899612
jspcapy 1.90819406509
mysql-connector-python-rf 23.4725408554
redis-collections 2.21921992302
dmcam 1.07690000534
caniusepython3 153.906849146
nox 1.89262413979
tqdm-conan 7.48580694199
efesto 34.4579720497
django-gm2m 69.7961061001
cogapp 5.29205799103
google-cloud-tasks 220.829607964
dj-stripe 2.32867097855
vtk 0.948361158371
pytest-test-groups 8.12808203697
anaconda-client 161.308492899
opentargets-validator 140.502223015
coala 3.88618183136
hammock 126.886331081
pilot-config 2.52287507057
zc.buildout 8.09576702118
pycares 9.76419401169
pyod 19.6516330242
onegov.chat 4.57056903839
halberd 6.32739901543
simplekml 6.68519306183
pagelabels 4.49193000793
python-swiftclient 162.847167969
ufal.udpipe 103.210022926
chainmap 5.62699699402
flask-rest-api 2.01919817924
mglearn 352.093416929
psd-tools2 8.40152096748
environ 7.90087604523
drf-renderer-xlsx 2.07713794708
django-postgres-extensions 5.18726396561
zeep 3.89485001564
aiocassandra 1.96824193001
pysigset 4.72103905678
setuptools 2.69595384598
five.pt 511.625468969
pyahocorasick 9.85968708992
dagster 107.689467907
apiritif 170.296682119
qark 167.516109943
celluloid 373.158832073
jgo 0.85883307457
bintrees 5.98843193054
yagocd 137.304816961
image 96.9955101013
cobra 444.696819067
flask-mongoengine 106.839836121
dronekit 265.643100977
lunafind 1.88349986076
tw2.jqplugins.chosen 54.2880659103
dryscrape 8.98616600037
flake8-per-file-ignores 54.0366849899
click-spinner 4.92233896255
container-transform 2.4988720417
python-nest 156.135716915
edxval 158.174334049
davtelepot 2.03385901451
pulsar-client 1.03852796555
libtmux 5.78426504135
powerline-shell 4.32488107681
roax 72.0553929806
httpbin 214.99998188
django-enumchoicefield 19.2222180367
scikit-learn 5.93661999702
acestream 0.966621875763
parsivar 9.037307024
instaclone 37.1502628326
autokeras 2.19525504112
xtick 2.02498102188
submit50 1.93721795082
logilab-astng 28.6640789509
thulac 45.5623438358
cupy 10.6378209591
django-excel-response 94.2066168785
pywinauto 24.4834721088
ovs 18.8626749516
transaction 33.0582721233
aliyun-python-sdk-bssopenapi 30.0634720325
street-address 4.67363810539
grpc 18.7279548645
django-countries-plus 195.631393909
django-admin-shortcuts 12.6679208279
uvcclient 4.7527718544
leaderboard 12.2067289352
zope.copy 13.5897228718
orderedset 9.15200781822
python-logstash-async 24.4377009869
pipz 1.33813500404
montecarlino 4.70000815392
python-gnupg 4.99575400352
ortools 1.20518708229
django-health-check 18.1859838963
shiv 2.08416199684
keras-transformer 26.0504930019
cookiejar 222.93888998
xconverter 20.0250070095
flower 15.61729002
purl 8.98342704773
mamba 27.3252921104
pql 56.0033149719
hackerman 1.10849905014
django-collectfaster 247.099615097
bismuthclient 2.55423593521
jupyterlab-launcher 2.22399711609
synbiochem-py 22.416757822
xeger 7.50538897514
flask-swagger 51.2458279133
domovoi 251.334405899
mattermostwrapper 126.112368107
murl 4.92612409592
capstone 7.81406211853
martian 2.1490008831
sphinxcontrib-exceltable 304.38744092
grpcio-health-checking 43.3272929192
sphinx-better-theme 4.70095086098
flask-swagger-ui 45.2856190205
jms-storage 2.16903114319
slowaes 6.61074304581
openshift 14.1017539501
yattag 5.45427703857
pgdbconn 5.01121115685
deployfish 245.780597925
deepspeech 1.32012701035
cpp-coveralls 10.2724599838
pykdtree 83.3664519787
django-excel 13.3576998711
lws 19.9495170116
onegov.agency 4.63132691383
habitipy 3.4357419014
elasticutils 117.494619131
django-positions 71.3892860413
nagioscheck 4.82344794273
wquantiles 81.0293519497
python-dateutil 20.783880949
torch-scope 1.73398303986
l18n 15.34730196
zulip 138.952737808
lightmlrestapi 1.07932209969
flume 47.5689959526
metaphor-nn-test 0.953292131424
pygdbmi 4.59837007523
django-grappelli-extras 296.223300934
django-parler 8.17570018768
shellescape 4.29470396042
aioasuswrt 3.37294697762
pytablereader 294.005074024
sagemaker-container-support 13.4316029549
ml-logger 1.12249898911
django-encrypted-fields 100.248011827
pymorphy2 21.7465531826
stringcase 4.42725110054
qtconsole 376.523108006
vulture 5.12358999252
pigpio 4.84915494919
google-api-core 184.016932964
dfply 1.94113397598
hashedin-logan 123.810386181
zope.event 3.43380284309
harmony-tools 2.09267497063
unicode 3.99585390091
pyexcel 9.83589315414
python-rocksdb 15.0583999157
hdx-data-freshness 1.93293213844
coinbase 149.432679176
webrtcvad 9.58602881432
mr.bob 22.8531219959
pyerrors 1.02753996849
nose-htmloutput 30.2848498821
phonenumbers 222.026627064
django-markdownx 109.974133015
gviz-api 10.3926460743
dj-static 8.03117108345
neuralpy 11.6675050259
nexpose 39.2474761009
flit 85.4125111103
pyats.utils 1.9168419838
samplerate 111.564172029
supersqlite 31.4917440414
launchpadlib 183.092453003
django-jquery 77.2154779434
peewee-async 2.205960989
yarl 2.23429703712
pyes 122.455977201
peek-agent 2.50751113892
django-widget-tweaks 4.7667529583
proto-google-cloud-vision-v1 67.5891280174
warlock 26.0217552185
tinode-grpc 42.4206991196
googletrans 129.458236933
conllu 5.72949290276
boto3 222.339375973
pinax-notifications 77.0580339432
scribehog 1.79632306099
json-spec 21.0587909222
autowrapt 8.99628210068
pi 4.77779507637
nose-timer 17.0290498734
pyjones 1.0752799511
pymoss 5.25196003914
ajenti.plugin.packages 366.59216094
jaraco.classes 14.3734781742
pyquchk 12.1303501129
openet-ssebop 19.1486489773
onegov.reservation 1.95659995079
pykwalify 39.7627520561
appdirs 4.0054910183
djangocms-forms 470.92555809
ask-sdk-core 165.244694948
plypatch 6.36295199394
sense-energy 1.64471006393
pytest-responses 8.10832500458
multiprocess 2.45605301857
pyap 37.6243181229
pyfpgrowth 5.04797196388
oletools 124.514526129
statsmodels 8.35946512222
astral 134.529811859
satpy 493.432403088
gapic-google-cloud-spanner-admin-database-v1 257.874614
pygal 9.25257706642
runlike 12.8473470211
oxyba 2.16097187996
memsql 8.56783485413
robotframework-eyes 199.727365971
pystmark 125.045468092
pilkit 5.44572615623
pbr 5.6569480896
django-command-monitor 185.633950949
yaycl-crypt 4.8527879715
tempstorage 122.919555902
hca 260.847157001
purestorage 4.91651701927
laniakea 365.082941055
memoize 3.62717604637
fabric-slack-tools 4.16951012611
stix2-elevator 1.27246189117
django-xforwardedfor-middleware 9.13499212265
sentinelsat 9.74215102196
srt 7.16266012192
activecampaign 7.04290485382
srp 8.88184595108
django-unique-upload 3.62636804581
amplpy 8.47654485703
ipip-ipdb 3.74906420708
djangocms-picture 24.1190500259
vistir 14.7360608578
bambou 5.72581195831
django-el-pagination 69.59973979
eggtestinfo 4.09369802475
ssm-starter 11.5549387932
google-cloud-trace 14.2508111
djet 7.10262012482
pynamodb 12.8949580193
constants 5.50536489487
aioresponses 1.60709095001
cmakelint 5.09544205666
irflow-client 68.3716039658
pytest-catchlog 13.5338451862
wyliozero 8.71204805374
django-rest-assured 14.0964179039
pyres 5.76399087906
django-relativedelta 12.0308670998
filepicker 5.43236899376
taskcluster 3.38857698441
ipydatawidgets 30.9558901787
curtsies 11.6103610992
beets 38.2326331139
tsfresh 34.2874128819
yamlreader 3.59166908264
amo-validator 35.2014329433
macdaily 8.42295503616
birdisle 85.9883351326
cufflinks 60.2472779751
pyping 9.65768909454
edx-submissions 27.9122419357
minepy 15.7173650265
jgutils 1.27392101288
peek-platform 1.5868241787
gripcontrol 15.2912530899
dplearn 1.54051995277
django-subquery 3.85783791542
gnuhealth-disability 3.15757489204
sacrebleu 1.76488089561
scikit-surgeryimage 1.98151421547
snappy 45.9469051361
units 4.61841106415
scrutinizer-ocular 6.3651599884
dib-utils 3.23324489594
help50 2.36851811409
sqliteschema 7.55388402939
pyzipcode3 5.33556818962
plone.app.search 125.701317072
apns2 3.25531816483
opentok 11.7796869278
contextvars 2.27970314026
lasio 8.60855507851
fudge 8.64834403992
seneca 2.04896593094
wasabi 6.6230609417
mr.developer 12.0610339642
meeshkan 1.25912094116
azure-cli-command-modules-nspkg 6.20976209641
volvooncall 2.65200185776
mycli 20.2577061653
sanic-openid-connect-provider 4.51866889
reviewboard-ipynb 17.9364509583
python2 6.18622899055
service 14.169203043
django-db-logger 20.4051201344
parsy 4.01461005211
pantsbuild.pants.contrib.errorprone 83.9659290314
backpack 8.67940402031
bottle-cork 13.0634169579
nvgpu 16.620775938
jwt 2.40880203247
s3fs 15.7597057819
onegov.recipient 28.0032110214
awkward 16.6889891624
riemann-client 4.6547908783
pony-rest 1.51458787918
scrapy-redis 16.1553068161
keras-tqdm 8.30275797844
pp 5.38901281357
sphinxcontrib-rawfiles 12.7388961315
lendsmart-api 7.17714691162
weakrefset 2.72102284431
asynciomeasures 2.88444399834
hashlib 5.1642370224
rollbar 13.5036289692
apipkg 6.89398813248
proxybroker 3.58682084084
storops 36.279941082
httptools 10.259968996
wired 4.82753300667
python-lzo 8.31694197655
jenkins-job-builder 27.9161200523
rstcheck 8.60845184326
markdown-to-presentation 2.37683701515
packaging 5.40145587921
mkdocs-cinder 4.14777207375
coralinedb 0.681704044342
distributed 3.62219309807
duckietown-foobar 3.76393008232
web.py 19.8750281334
gitignore-parser 4.7717192173
urllib5 4.84425806999
django-versatileimagefield 3.70173382759
jellyfish 6.45115303993
icdiff 4.31952595711
awscli 27.788577795
tensorrec 40.0918741226
zope.keyreference 17.1480748653
pymitv 5.18300294876
django-zipfile 3.49694705009
starlette 2.25892686844
volcano-core 1.40455198288
aiopg 1.89985799789
plone.locking 59.4072430134
dopy 14.8034090996
vivarium-public-health 5.0432908535
plone.tiles 66.5528450012
yuuno-core 4.24525499344
pyslet 117.34977293
runstats 12.4596538544
ftw.simplelayout 200.55569005
pandas-redshift 0.995628833771
google-cloud-bigquery 45.3199667931
sense-hat 14.1451618671
aff4-snappy 13.026515007
inspire-service-orcid 24.1967568398
regions 40.0934360027
jref 11.6652450562
pykef 1.88583707809
plone.app.contentlisting 143.713413
ipykernel 3.99219799042
python-snappy 5.89459705353
wurlitzer 3.43856096268
mongomock 11.0441379547
dynaconf 1.79297995567
parso 3.35585188866
airtable-python-wrapper 4.38233709335
pynput 8.89745593071
redfish-client 3.24870705605
colorific 8.87631797791
hdx-python-api 25.6137712002
python3-saml 10.6882550716
django-modern-rpc 13.9853579998
ndg-httpsclient 7.96417403221
django-hamlpy 2.66127419472
cssutils 20.7060770988
didyoureadme 32.7365899086
sox 8.25935006142
peek-plugin-index-blueprint 1.61217904091
brew-tools 6.64693403244
skygear 1.95048093796
manhole 4.97793507576
watchgod 1.18962001801
pymango 5.05630898476
simple-db-migrate 10.1245889664
scikit-surgery 36.3811318874
sinon 7.3761510849
progressbar2 9.11459803581
vim-packadd 2.3796107769
ptyprocess 6.05413603783
iminuit 15.0451071262
exp10it 7.75592303276
options 6.5726120472
ethics 39.3492290974
rpcudp 1.35312700272
peek-plugin-base 1.68050885201
collective.monkeypatcher 3.70505785942
civis 22.3811061382
flake8-blind-except 3.85655403137
polib 4.0424849987
thefuck 13.904750824
bouncer 3.80054497719
scapy-http 7.03228497505
devicesinlan 1.9120349884
google-assistant-sdk 6.96427297592
dask-xgboost 29.8857369423
python-mimeparse 3.19669294357
twitter.common.options 3.15367889404
py-translator 0.694067955017
scalapb.pants 4.01142787933
telemeter 4.52852106094
djangocms-teaser 3.60383296013
graphene-mongo 9.94202494621
marshmallow-polyfield 4.2516617775
preview-generator 1.95084118843
svg.path 4.05371522903
pygeoip 7.74129605293
seep 7.88063097
gitanalysis 11.3515148163
gkit 3.07110285759
pydomo 3.41159510612
python-chess 1.85535907745
flake8-super-call 5.81559610367
imutils 5.69618105888
numba 41.0591139793
pydatajson 15.3982639313
mpldatacursor 9.03228187561
urlgrabber 7.13202595711
python-jose-ext 7.40238595009
trollimage 16.1478798389
django-rest-framework-proxy 16.5132250786
sacremoses 4.3898460865
moz-sql-parser 7.48928117752
pur 39.4979829788
nats-client 5.84456706047
style 4.00487208366
azure-cli-billing 26.5766820908
fedmsg 10.7360150814
ckantoolkit 4.1184489727
snownlp 12.8118319511
netaddr 6.82774400711
djangorestframework-httpsignature 22.6641960144
plone.app.z3cform 111.475764036
pep-508-url-deps 3.43151521683
twython 11.1992998123
ajenti.plugin.services 41.3963768482
python3-cnab 1.41378712654
stagesep2 2.20421600342
django-assets 24.2528159618
boto3-type-annotations-with-docs 10.119494915
scipy 147.738837004
nameparser 5.46448087692
spikeextractors 1.4477660656
plone.app.jquery 59.9436850548
kml2geojson 4.32943415642
nessrest 5.04315090179
stuf 5.88076496124
streamlink 33.8585748672
mongo-orchestration 8.49640607834
awscli-local 10.5100769997
brigade 21.8685510159
python-env-utils 3.19027113914
djangorestframework-csv 4.58205008507
sqlagg 5.39413309097
whatsmyip 0.840013980865
kubernetes 76.5567669868
finplatform 5.06905198097
volcano-general 1.39797186852
timeexecution 1.81071090698
validate-email-address 3.84165906906
commentjson 5.62088012695
mapbox 10.7552518845
xblock-review 7.71328091621
uuid 7.45628786087
django-template-analyzer 6.921626091
replit 7.71577906609
mdtraj 466.985450983
jmespath-terminal 6.75938391685
psycopg2cffi 5.20177793503
pymongo 30.2786459923
zeroc-ice 13.2027719021
kabaret 8.85398101807
total-ordering 3.70851397514
aiscalator 1.78123903275
asyncwebsockets 1.58052897453
constant-sorrow 0.837779998779
odoo10-addon-mis-builder-demo 0.791848897934
onegov.ballot 21.9840209484
starlette-api 0.814027070999
pylibmc 3.94678211212
porder 1.76327896118
qhue 4.35193800926
values 3.95160079002
expiringdict 3.82291889191
ligo.skymap 2.8439540863
needle 4.50396490097
autograd 9.92819499969
yandex-weather-api 1.63911509514
smtpapi 3.63842010498
stem 21.7479960918
pony 1.38798880577
kafka 11.7026939392
cdo 7.31982088089
insights-core 21.8013129234
jaeger-client 14.8126499653
doxypypy 4.46385216713
anthemav 1.48075199127
tableauserverclient 8.30245614052
cartoframes 22.7272059917
invenio-opendefinition 32.8303620815
py-applescript 5.07150101662
pytconf 4.49547719955
zope.publisher 12.5615320206
django-extra-views 8.76405477524
abeona 1.35982394218
sparkpost 4.88347816467
xmldiff 6.02069997787
tenacity 5.78760409355
django-daterange-filter 17.0838608742
reportlab 58.4314389229
perf 0.729793071747
taskflow 38.2885611057
pytest-flask 17.9176809788
pyorient 1.66532802582
django-parsley 13.5666520596
iglo 0.729653120041
scapy-python3 3.45546412468
razorpay 5.01171088219
django-cors-headers-multi 3.29519510269
obspy 73.1340401173
django-longerusernameandemail 4.08895397186
kinesis-producer 8.93445491791
pyruter 1.53324794769
mbstrdecoder 4.74743890762
dictdiffer 7.0913939476
gns3-server 3.2832698822
javaproperties 5.72514104843
squid-py 2.3996758461
scaleapi 4.70454502106
twitter.common.process 4.98557209969
neptune-cli 45.2748930454
django-workflows 6.46831798553
superset 9.20244812965
extraction 5.17083597183
python-coveralls 6.23229384422
rmtest 4.77999901772
spidev 4.43087291718
pysensu-yelp 3.88553118706
lti 5.77491092682
slick-webdriver 0.865405082703
scikits.datasmooth 3.70400285721
inspektor 17.6378240585
robotframework-whitelibrary 6.84038186073
pytest-mccabe 11.6433680058
mpld3 8.31887102127
nclib 4.07883000374
devpi-server 32.7661960125
google-cloud-translate 13.0457818508
python-radius 3.78364419937
mongoqueue 6.93340277672
pysqlite 1.42300510406
odoo12-addon-base-user-role 0.682112932205
braceexpand 3.62600898743
mido 5.25931310654
ravello-sdk 5.34511995316
flake8-copyright 3.39067792892
pymlconf 1.58757901192
pyteomics 11.9948420525
python-guerrillamail 3.76143789291
reynir 5.25450611115
aws-info-helper 0.774209022522
google-cloud 3.45716190338
enforce 1.41627287865
saudi-id-validator 0.702605962753
oauth2client 9.39316487312
tornado 1.75573301315
donn 13.1483061314
aiocoap 1.34944987297
asciitree 3.32786798477
wifi 5.36559319496
odoo10-addon-partner-vat-unique 1.38360786438
django-template-debug 6.87150883675
pymdstat 8.40778517723
mr3px 9.18529295921
django-vanilla-views 8.0585641861
syslog-rfc5424-parser 11.1950309277
rtcclient 18.062237978
jsonpath-rw-ext 7.68254899979
containers-dock 1.40766692162
mlq 1.66185688972
redispy 6.12270212173
ua-parser 5.43337512016
pretty-bad-protocol 6.8059220314
eagleeye 4.03674292564
sphinx-markdown-tables 4.71127891541
z3c.table 26.6004760265
tools 11.9430420399
django-override-storage 11.8468661308
ib-insync 1.09998416901
geoindex 13.5007419586
easybuild 50.44313097
trinity 7.68618988991
edx-ccx-keys 14.2655200958
compare 9.89455199242
python-jose-cryptodome 30.7794508934
ssh-docker 1.42324113846
scm-source 8.10478496552
anom 1.51082086563
newconan 1.27329683304
peep 3.23923110962
gnosis-py 1.53398013115
oslo.utils 15.1597697735
bitmath 3.75188207626
checkdmarc 5.08927178383
shade 40.883731842
pystorm 4.31933712959
paramiko-expect 5.60818505287
zipcode 5.06242799759
xmlx 8.67648291588
lalsuite 2.79426002502
scipion-em-empiar 17.0528659821
yet-another-django-profiler 32.6043419838
pyhs2 29.4997031689
aldryn-search 45.9310657978
pysprite 5.09558606148
plone.app.folder 139.494216919
pynx584 24.55469203
yuid 2.911632061
zope.traversing 23.2637138367
xdis 4.79255104065
python-hmac-auth 4.73520302773
rhcephcompose 7.96113014221
aionotify 1.50041103363
aiosmtpd 1.57443094254
openidc-client 4.58786201477
adapt-parser 4.73443603516
pgsanity 4.34632086754
toil 54.4699170589
vulndb 8.58359718323
flake8-import-order 6.35906982422
django-wkhtmltopdf 9.72136306763
george 23.2038600445
elementpath 13.8472568989
z3c.formui 27.051101923
pyasn 5.71476006508
psd-tools 9.77737092972
metrics 6.21733188629
aiostream 1.36373901367
butterdb 6.23932909966
pypinyin 49.1654028893
airtest 28.6522450447
badge 4.86196684837
tripleo-common 47.9869110584
setoptconf 6.9154458046
osc-placement 18.4689481258
roman 7.91040611267
django-admin-sortable2 13.8118748665
autosub 13.630614996
translate-toolkit 14.3852448463
ipaddress 8.54820203781
ml-legit 0.721419095993
xtermcolor 7.3957669735
drf-pdf 7.50364398956
pytest-mpl 20.2133588791
pystatsd 4.1672539711
clusterdock 7.3355410099
ctypesgen 8.40670800209
django-cities 20.8911628723
ocflib 2.11665892601
django-request-token 1.77458000183
fa2 19.9697709084
cuzcatlan 1.5757060051
flowbber 0.775893211365
cutadapt 7.56348991394
pytest-informative-node 1.43214297295
uiautomator2 4.46779584885
gdockutils 1.48846697807
django-admin-tools 4.65251898766
osmapi 4.73760104179
rf-client 1.5723130703
pgmpy 28.9791398048
elaphe3 5.13969993591
pyvips 6.8232049942
clitoo 1.21597003937
apache-beam 9.45984792709
flake8-polyfill 12.4957170486
pywinpty 15.4213559628
django-multiselectfield 16.5311820507
django-paypal 19.3597209454
nteract-on-jupyter 12.5739099979
django-redis 20.0892031193
humps 3.39899206161
ghx 3.48104286194
django-pragmatic 3.70273399353
gocept.testing 7.16904997826
basictracer 7.42641210556
nospace 0.652257919312
versiontools 4.74042415619
monero-agent 2.12193083763
pronto 5.67418718338
mikasa 0.608988046646
pubnub 1.97288584709
planterbox 6.58576798439
ipfsapi 8.21754813194
objex 4.63923192024
pytest-harvest 3.60949897766
chartmogul 7.42728495598
pyicloud 7.77141904831
python-tds 6.79952216148
pydoop 37.2567470074
padatious 4.88587284088
absl-py 6.11060404778
python-ilorest-library 8.21282696724
django-markwhat 10.7465469837
libarchive 7.22358083725
requests-pkcs12 5.02610707283
nameko 17.7403619289
xdg 1.87622690201
coverage-badge 6.95953607559
icrawler 8.81613993645
datadog-checks-base 0.734342098236
pyradiomics 20.7954969406
sfmergeutility 0.651429176331
nessclient 1.46924591064
restkit 16.9713311195
scarplet 9.80963993073
holdup 3.79662108421
odoo10-addon-l10n-it-sdi-channel 0.76244187355
txaio 2.21478199959
github-cards 1.96016407013
zope.component 7.46233797073
pbasemap 17.8739910126
py4j 6.84797501564
django-elasticsearch-debug-toolbar 3.17513585091
algopy 3.01647281647
pytest-xprocess 8.59325408936
doublex-expects 5.32907104492
python-zunclient 26.3717031479
odoo11-addons-oca-purchase-workflow 0.719934940338
pystachio 4.42064595222
z0lib 3.89098000526
riak 16.8758840561
sqlalchemy-redshift 4.42456507683
django-pagination 2.97816300392
backports.weakref 5.20833897591
manageiq-client 9.00716304779
tcversioner 5.37652897835
repoze.catalog 6.54006791115
colcon-argcomplete 8.54680895805
sphinx-issues 19.404417038
python-google-places 9.14335799217
djangocms-snippet 20.689936161
macropy3 2.70879817009
chromedriver 5.73632597923
pylinky 2.59033298492
keras-text 0.7766020298
pipper 1.43888092041
pytest-mongodb 15.3755180836
importmagic 4.64440989494
chromedriver-binary 4.66935682297
isbnlib 4.8320980072
nda-tools 4.09742498398
mockrdd 1.7728600502
threaded 8.56581401825
pytest-flakes 6.75852298737
sedate 4.00506186485
kappa 8.27197003365
baselines 1.24206995964
wagon 3.62747216225
elasticsearch-async 1.4096930027
admin-city 2.92316198349
harpo 0.582891941071
sappgen 1.26102185249
magicseaweed 3.65526080132
swagger-parser 4.94571304321
django-material 5.57818508148
mlflow 23.3794679642
pysha3 3.75603294373
fstrings 3.33283782005
futures 3.86858010292
django-qr-code 1.5528280735
sfdc-bulk 0.97770190239
metaphor 2.60901999474
lmdb 10.318157196
zipline 21.2435491085
coloredlogs 6.1932759285
iniparse 5.7866768837
schema 3.38987588882
phate 2.76496219635
tf-plan 1.54656600952
django-clear-cache 9.41003108025
text-unidecode 2.67312383652
lazy 2.77075886726
django-silk 14.1196620464
python-miio 1.25449299812
re-name 2.97785615921
s3keyring 11.1282269955
mobly 11.1326730251
pypiwin32 4.33666205406
entropy 3.01605510712
google-auth-oauthlib 6.57799386978
repoze.who 5.68287491798
vtrtool 7.56051802635
jasmine 10.4878678322
aliyun-python-sdk-core-v3 13.7435779572
snakebite 6.3221590519
c2c.cssmin 5.36273598671
ibm-ai-openscale 0.810307979584
django-ses-boto3 0.590877056122
nimbusml 0.5100710392
python-modargs 2.66305303574
pytest-pylint 10.2849321365
tensorflowjs 0.58479309082
gapic-google-cloud-logging-v2 10.2544751167
fabric-virtualenv 4.32545900345
pyzmail 3.02363491058
z3c.objpath 2.51989006996
notario 3.19522404671
colorlog 2.31878805161
renderspec 4.57693195343
linearmodels 1.44457507133
colorcet 5.99642515182
sexpdata 2.53064203262
rekall-core 136.998923063
packet-python 3.62306022644
plone.app.theming 1845.91248202
phone-iso3166 4.94356608391
paymentwall-python 3.69382309914
lunardate 4.12228989601
pycapnp 68.6831271648
pgi 10.4340529442
drf-writable-nested 3.79272198677
mysql-connector-repackaged 7.49084997177
pprint 3.57506513596
charade 8.18535399437
django-db-geventpool 8.6253259182


==> figs/api_speedup.txt <==
pulumi 1.50303196907
liveboxplaytv 2.39927196503
aiosasl 2.43717002869
twitter.common.finagle-thrift 2.5863878727
whatthepatch 2.66330099106
ss 2.6904630661
sherlock 2.2146589756
ansicolor 1.97181487083
transitions 4.65703988075
getconf 2.39307188988
widgetsnbextension 2.3760509491
ctutlz 3.25673604012
segno 3.41035985947
gnuhealth-pediatrics-growth-charts 2.45231199265
pylitejet 2.1591989994
elasticsearch 3.65654015541
radiotherm 2.06902909279
powerline-status 8.23562312126
django-emailit 2.287981987
textwrap3 2.37935400009
request 1.99081802368
ioemu 2.16762399673
sphinx-testing 2.43882513046
treelock 2.15606594086
pydot-ng 3.2806520462
drf-extensions 5.93291711807
libusb 4.23738193512
python-usbtmc 2.2677128315
ppipa 2.31145596504
colcon-devtools 1.83651709557
django-jsonfield-compat 1.94944500923
tifffile 11.9041330814
vmprof 3.17401790619
setuptools-version-command 4.29706096649
pymatch 4.43793797493
janus 4.45617008209
pymp-pypi 2.88504195213
dmgbuild 5.05720114708
django-admin-extend 1.93347501755
pytest-repeat 2.87724614143
zope.app.appsetup 5.74642014503
pythonanywhere 2.43804907799
torchnet 3.03908491135
ampoule 3.45837783813
proliantutils 18.1025729179
akismet 1.89272403717
spark 3.33346509933
fig 2.71690297127
yampex 3.32686901093
mimeparse 1.9093439579
expects 2.99833488464
meetup-api 2.08343696594
pyxattr 2.3215239048
marshmallow-mongoengine 2.2899119854
pyspark-stubs 2.23388695717
coeus-test-appium 2.07512307167
google-cloud-tasks 5.61977887154
pytest-vcr 2.00424695015
fogbugz 2.68583917618
dj-stripe 2.73576188087
vtk 1.0092458725
ironic-lib 5.35823607445
pytest-test-groups 2.00442695618
boofuzz 7.23312902451
pytest-pycodestyle 1.85214090347
isa-rwval 3.80255317688
hgtools 7.03980898857
hijriconverter 0.858595132828
tiipbusclient 2.1727180481
five.pt 2.3250310421
caniusepython3 2.4447119236
sqlmap 32.298402071
bandersnatch 2.08160686493
nox 2.40731191635
pyelasticsearch 2.99771904945
pyahocorasick 3.37030982971
meridian 2.24827980995
pulumi-gcp 2.48809909821
httpbin 3.06424307823
bothub 3.3296289444
tqdm-conan 4.02320814133
python-swiftclient 10.5941400528
theblues 2.15469384193
django-maintenancemode 1.8179500103
opentargets-validator 1.88286495209
dict2xml 1.86010098457
dronekit 2.94528102875
tableaudocumentapi 2.47651314735
jetson-stats-sender 1.94898819923
lunafind 2.06803894043
dfvfs 16.1754579544
scikit-learn 6.28603410721
coala 4.28522706032
slacker-log-handler 2.04375386238
cookiejar 3.51280999184
acestream 2.95343017578
django-utils2 4.18076896667
pilot-config 4.86753797531
django-geoexplorer 5.10974311829
selenium 6.42254495621
flower 3.81509304047
python-datetime-tz 2.86462187767
urlopen 1.96348190308
pyod 3.59843397141
purl 2.11483407021
django-user-settings 1.99129486084
sphinxcontrib-needs 3.81819701195
odict 2.3651471138
cefpython3 1.02486395836
logging-gelf 1.91172194481
jtk 1.93371510506
halberd 2.77878499031
django-taggit-autosuggest 2.03445601463
aws-utilities 40.7519090176
django-adminfilters 2.33369112015
apiritif 2.75611805916
qtconsole 5.6163110733
toolwrapper 2.11334300041
django-admin-json-editor 2.38741397858
thulac 14.1295061111
pigpio 2.64260196686
wagtail 6.41543793678
bintrees 3.20468592644
collective.checkdocs 1.90234804153
bsddb3 5.18108510971
rjsmin 2.95476984978
dfply 1.95680689812
python-nest 2.63760900497
tld 2.47535896301
netjsonconfig 3.46855688095
davtelepot 2.19354104996
instaclone 2.65992689133
cupy 8.60141205788
pyexcel 7.10173392296
scoop 5.39974403381
shutit 8.56202507019
autokeras 2.11787581444
textworld-py 6.4465239048
dwq 2.30140304565
itsdangerous 2.40640687943
xtick 2.07825803757
mr.bob 3.17382478714
transaction 4.05041980743
word2vec 2.59767913818
pyerrors 0.896339178085
submit50 1.84109592438
nose-htmloutput 2.64327788353
deployfish 5.11368083954
nexpose 5.35600781441
logilab-astng 7.34398889542
fs 9.27502298355
deepspeech 3.98500108719
pixell 60.544937849
cpp-coveralls 2.16196298599
matplotlib 13.232667923
mypy 4.01021385193
wquantiles 2.10274720192
yacron 3.80256605148
netstruct 2.03054404259
l18n 2.46975421906
transmitter 1.96543502808
djangorestframework-gis 3.35576105118
block-disposable-email 1.9511859417
rrdtool 2.02440714836
srp-ext 2.37707495689
coinbase 3.34290504456
mockito 3.87231993675
jspcapy 2.13080811501
feedparser 3.37391209602
luigi 21.512362957
ajenti.plugin.packages 2.44015192986
statsd-tags 2.81835198402
djangorestframework-camel-case 2.09955096245
pyquchk 2.51062893867
edx-user-state-client 2.24797081947
pywinauto 17.0520880222
sangreal-calendar 1.92320489883
onegov.reservation 1.99204087257
pytrip98 6.36366581917
jsonref 2.70142698288
pykwalify 3.68996405602
httpstatus35 1.9410970211
aiocontextvars 2.65647602081
anaconda-client 5.05463790894
kivy.deps.angle 0.971297025681
appdirs 2.09071803093
ovs 6.33328604698
kea3 1.96528911591
ufal.udpipe 2.21442294121
satpy 24.6108798981
django-rest-framework-docs 1.79489898682
grpc 2.6064081192
chainmap 1.98929309845
zope.tales 2.63172006607
astral 3.11602902412
tempstorage 2.03856611252
python-jsonrpc 2.53223395348
flask-rest-api 1.9667160511
djangocms-picture 2.11597800255
pystmark 2.49444103241
ssm-starter 1.96917390823
pilkit 2.22538495064
constants 1.84704899788
ibmiotf 5.50276494026
python-logstash-async 6.7781021595
keyrings.alt 8.87964391708
pbr 5.67667794228
python-gnupg 5.84150195122
aioresponses 6.11276912689
hdx-python-utilities 6.14735507965
yaycl-crypt 2.17203021049
dagster 11.1698410511
django-xforwardedfor-middleware 2.16654610634
cryptography-vectors 7.02058386803
ipydatawidgets 3.58628892899
django-postgres-extensions 4.4413459301
srp 2.41582107544
django-enumchoicefield 2.31235718727
vel 2.38145899773
flask-mongoengine 6.57348513603
keras-transformer 2.43892383575
zeep 3.74976396561
flake8-per-file-ignores 2.133715868
pql 2.08666396141
aiocassandra 1.8793451786
hackerman 0.91301202774
container-transform 2.56667685509
pysigset 1.9298248291
parsivar 6.44354295731
django-excel-response 2.05426907539
domovoi 2.15479397774
synbiochem-py 4.16382598877
setuptools 2.79696297646
xeger 1.99824786186
aliyun-python-sdk-bssopenapi 3.21480679512
yagocd 3.95637011528
street-address 2.14690089226
capstone 5.33441305161
tw2.jqplugins.chosen 1.99167490005
django-admin-shortcuts 2.08935809135
pytablereader 4.92691588402
martian 2.32024407387
dryscrape 2.15211105347
uvcclient 2.352009058
pykdtree 2.25167608261
pymorphy2 3.18408203125
click-spinner 2.33846592903
zope.copy 2.12052202225
efesto 52.7146680355
django-excel 1.88577818871
stringcase 1.90049910545
pipz 1.27638792992
libtmux 2.63312506676
lws 1.99298715591
mattermostwrapper 1.63552713394
vulture 2.89443087578
django-collectfaster 2.19178009033
onegov.agency 2.35713791847
murl 1.9599750042
cobra 7.50899410248
python-rocksdb 4.51514911652
bismuthclient 4.21713900566
flask-swagger-ui 4.28853082657
habitipy 4.43554115295
django-countries-plus 2.19027709961
hdx-data-freshness 1.95762109756
jupyterlab-launcher 2.36637091637
jms-storage 2.161673069
leaderboard 2.2127699852
webrtcvad 2.24824094772
django-grappelli-extras 2.18745684624
google-api-core 4.74400997162
orderedset 2.05053305626
montecarlino 1.97176218033
zope.event 2.20461893082
django-parler 3.54474592209
zulip 5.16658210754
ortools 1.13915205002
lightmlrestapi 0.913514852524
impyla 37.405613184
harmony-tools 1.94774794579
openstacksdk 44.0410778522
shellescape 1.86720585823
prometheus-flask-exporter 1.8907289505
pygdbmi 2.07982802391
unicode 1.83421611786
aioasuswrt 4.18435788155
hashedin-logan 3.1680521965
hypertrack 3.42554616928
samplerate 4.5643119812
django-filters 2.09581398964
sagemaker-container-support 2.91002511978
launchpadlib 3.00428414345
ml-logger 0.995094060898
django-jquery 1.9833791256
mglearn 3.23823404312
peewee-async 1.97044181824
django-markdownx 2.39888882637
proto-google-cloud-vision-v1 3.23421597481
psd-tools2 1.63779020309
warlock 3.48751783371
dj-static 3.59755301476
yarl 4.42925786972
environ 3.47507715225
drf-renderer-xlsx 4.04917812347
googletrans 4.63214421272
pinax-notifications 5.41358113289
django-health-check 23.2487590313
nose-timer 3.50521302223
mamba 4.12594795227
conllu 4.25287008286
shiv 2.85037302971
flask-swagger 2.65069818497
plone.app.theming 13.0893750191
mysql-connector-python-rf 27.9238810539
grpcio-health-checking 2.71296811104
xconverter 4.2378988266
json-spec 5.83135986328
redis-collections 2.46229910851
sphinx-better-theme 1.99585700035
phone-iso3166 4.18684601784
autowrapt 2.18608999252
django-encrypted-fields 2.36162114143
dmcam 1.41885995865
jaraco.classes 9.03357195854
slowaes 2.40289282799
pi 2.26054215431
paymentwall-python 2.58255982399
gapic-google-cloud-spanner-admin-database-v1 2.36297988892
pyjones 1.00488901138
djangocms-forms 3.51753997803
openshift 2.62552785873
lunardate 1.96756505966
pymoss 1.99321007729
plypatch 2.54292297363
yattag 2.41782808304
sense-energy 1.91208219528
pycapnp 3.8720099926
pgdbconn 2.0121819973
openet-ssebop 4.14936685562
pygal 6.68379211426
django-positions 2.55671191216
runlike 2.16311907768
nagioscheck 2.05665802956
oxyba 2.26483893394
memsql 2.71196603775
oletools 9.0287668705
pgi 11.4741749763
django-el-pagination 3.78431105614
drf-writable-nested 2.19233989716
statsmodels 6.89967107773
python-dateutil 13.8976950645
pynamodb 6.60591387749
django-command-monitor 2.0497610569
torch-scope 2.01829814911
django-rest-assured 2.44182705879
purestorage 2.36747097969
memoize 1.86262106895
mysql-connector-repackaged 9.62998914719
stix2-elevator 1.03619003296
pprint 1.87799692154
cufflinks 4.57685995102
activecampaign 2.15099692345
pyping 2.0325729847
plone.app.search 2.48636889458
django-subquery 2.02720189095
apns2 2.18484401703
units 2.63799405098
contextvars 2.1825299263
charade 9.05114197731
seneca 2.82664203644
pyap 37.1344649792
django-db-geventpool 2.16917085648
mycli 4.73492193222
django-db-logger 2.10680317879
django-unique-upload 2.76242494583
pyfpgrowth 3.52206683159
backpack 3.3454117775
sanic-openid-connect-provider 4.50013494492
ipip-ipdb 3.24008989334
flit 89.2446160316
robotframework-eyes 3.62957596779
pyats.utils 1.31775188446
python2 3.47743988037
irflow-client 3.79542183876
parsy 3.43926715851
google-cloud-trace 6.02948904037
django-relativedelta 4.41950511932
pytest-catchlog 4.02286911011
pyes 8.35048508644
peek-agent 2.32856988907
pyres 2.94572687149
bottle-cork 8.45926403999
django-widget-tweaks 2.16172885895
filepicker 2.17932200432
jwt 2.10156607628
tsfresh 8.40013504028
taskcluster 2.67339587212
tinode-grpc 3.43476986885
awkward 20.0736000538
scrapy-redis 2.48052191734
yamlreader 1.98876690865
ask-sdk-core 2.70794987679
sphinxcontrib-rawfiles 2.12335205078
lendsmart-api 2.57494711876
edx-submissions 2.40338587761
weakrefset 1.92765784264
hashlib 1.70223903656
pytest-responses 2.28466105461
amo-validator 6.25074219704
peek-platform 2.44718408585
asynciomeasures 1.77812290192
multiprocess 2.81325602531
apipkg 3.18340802193
dplearn 1.92679715157
macdaily 2.58966493607
httptools 2.16250991821
python-lzo 2.01175308228
sacrebleu 2.00625681877
minepy 2.37492799759
markdown-to-presentation 2.0323600769
sqliteschema 2.4730591774
jgutils 1.86932396889
hca 5.12528800964
plone.app.contentlisting 2.26345396042
wired 6.48285698891
gnuhealth-disability 2.47442913055
fudge 3.27319908142
scikit-surgeryimage 0.905042171478
sentinelsat 3.48125696182
azure-cli-command-modules-nspkg 1.85169887543
dib-utils 2.22593784332
packaging 3.9943819046
help50 2.86114811897
distributed 3.26173996925
lasio 4.06181693077
vistir 9.23148488998
gitignore-parser 4.60161805153
reviewboard-ipynb 2.13710999489
onegov.recipient 2.31366300583
django-versatileimagefield 2.92153406143
keras-tqdm 2.10074710846
jellyfish 3.03976202011
icdiff 2.70015120506
plone.locking 2.92089080811
jenkins-job-builder 12.2981519699
mkdocs-cinder 2.29176306725
coralinedb 1.0364689827
didyoureadme 34.2199931145
duckietown-foobar 2.09258103371
peek-plugin-index-blueprint 2.22629308701
urllib5 1.83959078789
pymango 2.10181093216
google-cloud-bigquery 19.6955721378
progressbar2 5.33674812317
vim-packadd 4.37701201439
jref 5.14591097832
exp10it 2.68819499016
pykef 3.13150000572
collective.monkeypatcher 3.33826184273
wurlitzer 4.29803514481
awscli 22.107542038
hdbscan 278.440374851
polib 5.13563013077
dynaconf 4.12675499916
airtable-python-wrapper 3.48471713066
google-assistant-sdk 4.93653297424
scikit-surgery 3.1793961525
plone.tiles 10.70429492
dask-xgboost 2.9489428997
curtsies 5.99041891098
yuuno-core 2.39089584351
graphene-mongo 3.32706689835
os-brick 14.1640810966
runstats 2.82322311401
gitanalysis 2.28534913063
marrow.util 2.88287496567
sense-hat 2.57081699371
pydomo 2.45079708099
django-gm2m 2.85326504707
cogapp 3.00937891006
hammock 2.56844496727
mongomock 8.314494133
snappy 16.025331974
pydatajson 8.54781007767
birdisle 77.3867638111
opentok 2.26517009735
pp 2.70844197273
parso 3.51208114624
zc.buildout 5.70404291153
gripcontrol 2.1524579525
wasabi 2.23114299774
redfish-client 3.16262698174
scrutinizer-ocular 2.20690703392
volvooncall 2.2918548584
rollbar 4.30544805527
aff4-snappy 2.24268484116
service 2.16072702408
pyzipcode3 2.7686560154
pycares 5.24618506432
proxybroker 2.86112689972
onegov.chat 2.02770090103
nvgpu 3.11987113953
mr.developer 4.60457992554
hdx-python-api 6.16658997536
simplekml 3.61887121201
meeshkan 2.12346196175
pagelabels 2.01322197914
ndg-httpsclient 2.46045684814
django-hamlpy 2.43822288513
web.py 9.36855101585
qark 4.69012999535
jgo 0.898190021515
tensorrec 3.37139201164
ftw.simplelayout 7.28238987923
pandas-redshift 0.891878843307
zope.keyreference 2.17284703255
pymitv 2.01816105843
edxval 4.69569301605
pulsar-client 1.20672798157
django-zipfile 2.25283503532
powerline-shell 2.81596803665
starlette 2.25402998924
storops 21.9272601604
volcano-core 4.06319713593
twitter.common.options 4.62805294991
rstcheck 3.80228900909
aiopg 3.34819507599
scalapb.pants 3.13067507744
cssutils 15.4879510403
dopy 3.02878308296
djangocms-teaser 3.73428606987
vivarium-public-health 3.37047195435
svg.path 3.93746399879
simple-db-migrate 7.3735730648
brew-tools 30.4010100365
seep 3.21897101402
gkit 2.36458110809
skygear 2.48664498329
civis 5.45438408852
watchgod 2.05498313904
scapy-http 2.03141689301
python-chess 2.45745706558
sinon 2.61882090569
devicesinlan 2.65293908119
imutils 2.52228999138
python-mimeparse 2.31836986542
regions 14.5373039246
ptyprocess 3.1130669117
mpldatacursor 2.92001700401
py-translator 0.974734067917
options 2.79280304909
telemeter 3.12167787552
trollimage 4.73145890236
rpcudp 2.48548793793
marshmallow-polyfield 2.61679577827
flake8-blind-except 4.08560705185
moz-sql-parser 4.85163402557
preview-generator 5.45092391968
bouncer 3.1736240387
pygeoip 5.19653916359
fedmsg 9.75698900223
flake8-super-call 3.63899898529
ajenti.plugin.services 4.74151992798
python3-cnab 1.62136101723
stagesep2 3.27251505852
boto3-type-annotations-with-docs 4.63043689728
nameparser 4.45820212364
nessrest 2.77236604691
mongo-orchestration 3.41804695129
sqlagg 2.73331403732
phonenumbers 249.936079979
volcano-general 2.11039018631
gviz-api 2.84378600121
validate-email-address 2.1983590126
uuid 2.1945309639
neuralpy 2.40861701965
jmespath-terminal 3.60406303406
numba 45.4468019009
total-ordering 1.98569893837
urlgrabber 4.1827480793
constant-sorrow 3.17746901512
pur 42.9576900005
values 1.98268485069
django-rest-framework-proxy 2.27961802483
sacremoses 2.83234095573
nats-client 2.7598259449
snownlp 6.84491109848
style 2.0832400322
netaddr 5.93323493004
plone.app.jquery 3.07874202728
awscli-local 3.2450940609
pyslet 109.110012054
supersqlite 33.1671648026
djangorestframework-csv 3.57714700699
inspire-service-orcid 4.13335299492
insights-core 26.7060599327
whatsmyip 3.892786026
boto3 6.55407309532
python-snappy 4.91712999344
timeexecution 4.01216316223
scribehog 2.79206085205
doxypypy 5.8408639431
colorific 4.27731800079
onegov.ballot 4.40805101395
anthemav 5.26479101181
django-modern-rpc 2.62697482109
laniakea 6.78236699104
fabric-slack-tools 3.63042283058
zope.publisher 4.60783195496
sox 5.13505291939
srt 11.0139789581
sparkpost 11.3784661293
manhole 10.3602490425
python-jose-ext 2.59863090515
iminuit 3.70764422417
amplpy 5.1771531105
azure-cli-billing 2.09743905067
ckantoolkit 1.95361304283
bambou 3.02566289902
thefuck 4.72644805908
djangorestframework-httpsignature 1.90878105164
eggtestinfo 1.91579794884
kubernetes 57.7342431545
pep-508-url-deps 1.98013305664
djet 2.07420301437
commentjson 2.26599097252
django-assets 2.94369411469
django-template-analyzer 2.23204302788
cmakelint 2.56968593597
starlette-api 33.1557350159
plone.app.z3cform 7.57988905907
brigade 2.83332014084
wyliozero 2.57194018364
porder 2.27089381218
twython 2.6541891098
needle 2.26627397537
kabaret 7.32209992409
yandex-weather-api 2.1694791317
finplatform 6.02068996429
smtpapi 1.89710593224
xblock-review 2.3497209549
autograd 4.14359903336
pony 1.82308411598
jaeger-client 9.07909297943
zeroc-ice 11.7829198837
streamlink 20.6428999901
beets 22.8623280525
asyncwebsockets 4.09320998192
python-env-utils 2.01470685005
pantsbuild.pants.contrib.errorprone 2.32836318016
qhue 2.00138401985
mapbox 2.59802794456
s3fs 3.36924815178
replit 2.04857993126
ligo.skymap 4.3605427742
riemann-client 2.78041887283
pony-rest 2.00604009628
pytest-flask 3.25653600693
celluloid 401.784634113
taskflow 19.0446410179
pyorient 2.41018486023
image 2.71638178825
razorpay 2.77798914909
kafka 10.7101039886
django-cors-headers-multi 2.2575211525
mdtraj 321.21226716
mbstrdecoder 2.23680710793
cdo 2.77994084358
psycopg2cffi 3.8042910099
aiscalator 2.78250288963
stem 20.6385419369
tableauserverclient 7.23143100739
odoo10-addon-mis-builder-demo 1.13238191605
devpi-server 11.2050509453
py-applescript 2.93651986122
cartoframes 4.59704399109
superset 11.4283092022
mido 4.37072277069
pytconf 2.09191203117
spidev 1.63590407372
pytest-mccabe 2.11266684532
python-radius 2.0645339489
xmldiff 4.98215198517
reportlab 52.2763969898
pysqlite 1.89800095558
kinesis-producer 2.07958292961
odoo12-addon-base-user-role 1.03156900406
tenacity 3.26095199585
reynir 9.0500972271
pyruter 1.91889405251
flake8-copyright 2.01070809364
enforce 1.85505509377
django-parsley 2.28131914139
scaleapi 1.91100692749
python-guerrillamail 2.0865149498
iglo 1.47429418564
saudi-id-validator 2.42368006706
aws-info-helper 1.03781104088
inspektor 2.75396895409
django-longerusernameandemail 2.01717495918
asciitree 2.10272407532
wifi 2.132999897
odoo10-addon-partner-vat-unique 0.876982927322
mongoqueue 2.96563386917
mr3px 2.1744351387
gns3-server 4.00208115578
z3c.table 2.52892303467
jsonpath-rw-ext 2.29134702682
ravello-sdk 2.82762598991
geoindex 1.96815013885
squid-py 2.69831681252
containers-dock 1.79302191734
roax 37.808588028
neptune-cli 22.7941610813
pymlconf 1.90401101112
compare 1.74522304535
plone.app.folder 2.10387802124
mlq 1.74452590942
python-coveralls 1.78974914551
google-cloud 1.57620501518
sphinxcontrib-exceltable 2.1014418602
ssh-docker 1.77747702599
pysensu-yelp 1.80309987068
tornado 1.82637882233
peep 5.48913002014
elasticutils 6.39530587196
django-template-debug 5.441644907
gnosis-py 2.45934391022
syslog-rfc5424-parser 2.27989792824
google-cloud-translate 8.51137900352
paramiko-expect 2.29191303253
donn 2.80688500404
pretty-bad-protocol 3.55444383621
scipion-em-empiar 2.20821809769
flume 6.87189888954
metaphor-nn-test 0.854343891144
tripleo-common 15.2404119968
zope.traversing 3.18843007088
pytest-mpl 2.31961894035
dictdiffer 4.11010193825
ua-parser 3.30766201019
rtcclient 5.21848797798
shade 18.6499860287
openidc-client 2.04162287712
twitter.common.process 2.09807801247
eagleeye 2.37809300423
python-jose-cryptodome 2.16248297691
pgsanity 2.10207414627
extraction 2.27739095688
anom 1.89484381676
flake8-import-order 2.49791193008
tools 3.16907596588
lti 2.34752297401
slick-webdriver 0.938871145248
edx-ccx-keys 2.10918998718
django-wkhtmltopdf 2.44257307053
checkdmarc 3.1427590847
aldryn-search 2.22839593887
robotframework-whitelibrary 2.7944560051
yet-another-django-profiler 3.25205397606
nclib 2.31541991234
rhcephcompose 2.88744497299
pysprite 1.99923300743
braceexpand 2.12945890427
psd-tools 6.9484629631
aiosmtpd 2.16486597061
yuid 1.88140106201
toil 15.7700591087
aiostream 1.94950985909
python-hmac-auth 2.07838010788
obspy 63.6509890556
badge 1.87026000023
george 4.04326295853
adapt-parser 2.32703208923
roman 1.94744300842
javaproperties 4.54345822334
oauth2client 9.04978299141
airtest 7.03735685349
pyasn 5.1311519146
aiocoap 1.87470602989
vulndb 6.06657886505
django-workflows 2.39349508286
butterdb 2.07244801521
pymdstat 2.14186787605
rmtest 2.30329990387
autosub 1.97001504898
pyhs2 8.0270190239
django-vanilla-views 2.38744401932
xtermcolor 1.88724207878
scikits.datasmooth 2.21873283386
translate-toolkit 8.1605091095
elementpath 7.4927918911
clusterdock 3.32357788086
drf-pdf 2.07241892815
mpld3 4.27119803429
redispy 5.39287400246
pystatsd 2.4584300518
uiautomator2 3.6672270298
sphinx-markdown-tables 2.27389597893
osc-placement 4.79448199272
ocflib 2.9995059967
django-override-storage 1.88405394554
elaphe3 3.06908798218
django-cities 3.36963295937
ib-insync 2.02901697159
django-admin-tools 3.27903199196
cuzcatlan 2.03263807297
pywinpty 4.19235491753
rf-client 1.92698788643
trinity 3.08210015297
pyteomics 10.3184628487
osmapi 2.30788898468
easybuild 1.72772192955
basictracer 2.16982102394
nospace 0.906089067459
django-redis 3.11054301262
scm-source 3.80150699615
pubnub 2.18915009499
newconan 1.96212291718
ipfsapi 3.22751903534
pydoop 6.89891409874
oslo.utils 6.04732584953
pytest-harvest 2.58708906174
bitmath 3.22496795654
python-tds 5.07830381393
zipcode 2.45123100281
libarchive 2.51170086861
pystorm 4.66154313087
pbasemap 4.23853611946
padatious 4.82058119774
xmlx 2.11678195
ipaddress 5.58260416985
ml-legit 0.955523014069
pyradiomics 9.55194187164
algopy 3.83352208138
lalsuite 3.17878198624
sfmergeutility 1.00862503052
restkit 4.87818288803
sphinx-issues 2.16399598122
odoo10-addon-l10n-it-sdi-channel 0.884407043457
pynx584 2.70194602013
pytest-xprocess 2.16840696335
ctypesgen 6.84882998466
z0lib 2.1453268528
django-request-token 2.37151789665
flowbber 0.992944002151
xdis 5.58956098557
backports.weakref 3.04579401016
aionotify 2.0005941391
pytest-mongodb 2.04750394821
riak 10.7480399609
mlflow 11.2317728996
z3c.formui 2.4955329895
pytest-flakes 1.9866399765
tcversioner 2.00958800316
pypinyin 49.6133441925
metrics 2.16829800606
python-google-places 2.10883593559
futures 2.83599305153
sfdc-bulk 0.843575000763
apache-beam 8.96798801422
setoptconf 2.46254110336
django-admin-sortable2 2.21281814575
pylinky 2.28617095947
coloredlogs 2.89243197441
fa2 2.24180388451
pytest-informative-node 1.99187302589
s3keyring 2.14760994911
gdockutils 2.09658408165
google-auth-oauthlib 2.36653900146
nteract-on-jupyter 7.81874990463
threaded 8.22013902664
vtrtool 2.13147592545
humps 1.94850111008
django-paypal 4.00534391403
gocept.testing 3.41916704178
pgmpy 13.5414800644
zipline 18.0714008808
pronto 5.08672690392
ghx 4.37269091606
snakebite 6.6166369915
django-multiselectfield 1.96769404411
mikasa 1.03139400482
schema 2.59319806099
monero-agent 4.682284832
cutadapt 98.2250180244
planterbox 2.59260797501
django-pragmatic 2.05378484726
gapic-google-cloud-logging-v2 2.35026788712
objex 2.47907400131
tf-plan 1.90177202225
chartmogul 2.17499113083
versiontools 1.91297698021
pyzmail 2.61722898483
text-unidecode 1.970484972
pyvips 3.5029168129
django-markwhat 1.9226899147
pyicloud 2.46476793289
python-ilorest-library 4.0554189682
clitoo 2.70609593391
notario 2.89812994003
icrawler 2.55645680428
nameko 7.26513791084
flake8-polyfill 1.92892193794
colorlog 1.97916889191
holdup 2.20756602287
absl-py 3.69533419609
coverage-badge 1.72428011894
datadog-checks-base 0.79357790947
requests-pkcs12 1.96189498901
linearmodels 2.37932419777
python-zunclient 6.11281991005
nessclient 1.56765198708
odoo11-addons-oca-purchase-workflow 0.753066062927
py4j 3.9949529171
sqlalchemy-redshift 1.79152202606
pystachio 2.10424518585
zope.component 3.3558909893
django-pagination 1.15366101265
colcon-argcomplete 1.32250714302
django-elasticsearch-debug-toolbar 1.43624591827
djangocms-snippet 1.558604002
macropy3 2.23525595665
chromedriver-binary 1.8670129776
importmagic 2.60680794716
kappa 1.95913505554
nda-tools 2.20197606087
admin-city 1.36342191696
mockrdd 1.61044383049
harpo 0.728492021561
swagger-parser 1.71315693855
wagon 2.01958203316
ipykernel 356.297633171
pysha3 1.58526301384
magicseaweed 1.4191429615
lmdb 3.50766611099
metaphor 4.00649118423
django-clear-cache 1.44486808777
pynput 6.1734650135
iniparse 2.084638834
lazy 1.44813799858
xdg 23.8174231052
python3-saml 2.18357992172
phate 1.66125607491
re-name 1.45676803589
scarplet 2.41374111176
pypiwin32 1.27984809875
ethics 2.71826910973
txaio 1.83669304848
peek-plugin-base 1.64341688156
repoze.who 3.55582308769
github-cards 1.97294092178
mobly 5.01906704903
entropy 1.30442690849
doublex-expects 1.54433989525
jasmine 2.06586694717
c2c.cssmin 1.2356569767
manageiq-client 2.39153409004
ibm-ai-openscale 0.721523046494
django-ses-boto3 0.701539039612
repoze.catalog 1.45222115517
nimbusml 0.741106987
chromedriver 1.33594608307
python-modargs 1.49020504951
keras-text 0.677003860474
fabric-virtualenv 1.35049200058
pipper 1.25853204727
z3c.objpath 1.31344604492
aliyun-python-sdk-core-v3 8.38107681274
isbnlib 2.59547591209
pytest-pylint 1.89124417305
renderspec 2.4102499485
tensorflowjs 0.639317989349
sedate 1.53311610222
baselines 1.5766518116
elasticsearch-async 1.40989303589
sappgen 1.38894295692
colorcet 6.45079016685
sexpdata 1.3209400177
django-material 2.88748192787
fstrings 1.24770092964
django-qr-code 1.52482914925
django-silk 4.29749703407
python-miio 1.48735785484
rekall-core 20.9640870094
packet-python 2.44159889221
scipy 236.971127987
spikeextractors 4.42390799522
kml2geojson 1.84954214096
stuf 2.77019619942
pymongo 16.7920000553
pylibmc 2.59416103363
expiringdict 1.8205280304
invenio-opendefinition 2.79036688805
django-extra-views 2.00125813484
abeona 2.1154358387
django-daterange-filter 2.01381897926
perf 1.02630901337
scapy-python3 2.33688497543


==> figs/taint_nospeedup.txt <==
pytest-voluptuous 8.18767118454
pyforge 9.57198286057
thinc-gpu-ops 10.493283987
django-qartez 11.0981788635
sauceclient 4.07077383995
snips-nlu-utils 6.7674601078
onegov.newsletter 16.8701889515
pycountry-convert 17.2970850468
mockldap 23.807751894
sirepo 2.60566806793
django-colorful 27.722548008
python-pam 4.03958106041
pynsq 27.1065559387
invenio-query-parser 16.1756310463
gin-config 12.7678980827
colorama 8.85903096199
finetune 12.5711538792
junit2html 4.40275096893
pygeocodio 72.5077102184
prvsn 4.28598809242
kiwipy 38.264923811
df-overview 84.4226469994
kabaret 13.8648610115
git-url-parse 6.66820192337
uproot-methods 12.8279130459
django-yamlfield 11.3541440964
gast 6.84263491631
proto-google-cloud-speech-v1beta1 40.3464939594
pypd 66.1599750519
globus-sdk 77.9942100048
google-cloud-dataproc 126.451174974
next-action 7.01575803757
telepot 49.3357551098
msgpack-numpy 11.4500141144
xterm 4.83344888687
gapic-google-cloud-datastore-v1 142.724892855
elementpath 3.86862516403
pgdbconn 4.5931251049
pytest-timeout 8.29983687401
jsonpublish 18.5187339783
django-rest-framework-docs 31.8761367798
urlscan-py 65.67506814
containers-dock 13.7779679298
django-admin-view-permission 27.9605851173
zope.vocabularyregistry 27.9225518703
nodeenv 132.457990885
kinto 23.9716088772
sarge 4.6776611805
pymp-pypi 3.76767301559
django-templates-macros 5.92958307266
tooz 92.0909488201
pyrad 9.93027687073
pyliblzma 6.14936685562
hatcher 122.226308823
rwproperty 4.83205699921
sner 4.72880601883
universal-analytics-python 4.97403597832
shub 79.4007740021
ipify 108.477019072
autocommand 8.03736186028
temple 11.513985157
paternoster 70.2769720554
tokenizer-tools 54.0856029987
ach 4.75349116325
flake8-print 76.5418219566
systemd-python 3.57469081879
tensor2tensor 342.783015013
playsound 6.40415096283
pep440nz 3.79832291603
django-custom-user 23.412637949
academic 7.46703290939
swag-client 131.165808916
hashin 20.7381620407
pydub 4.65845990181
wordlist 4.67599105835
waxeye 7.44555902481
pike 8.67486906052
klein 80.0762028694
plone.keyring 197.90615797
pyfva 5.43627810478
onegov.people 20.4201629162
tenable-io 76.1289200783
opencv-contrib-python 9.26145982742
antiorm 4.60407114029
pyephem 11.3630931377
django-array-field-select 29.0335710049
pyggplot 280.739784002
ajenti.plugin.services 205.027529001
geomm 317.277795076
dtelbot 3.99415588379
python-searchlightclient 100.875501871
osc-lib 24.9665400982
piex 140.652575016
google-reauth 15.1198549271
dumb-init 4.57466411591
python-slugify 10.9524490833
gitterpy 8.42890191078
astropy-healpix 86.7882378101
asciinema 4.91465711594
rpi-rf 6.66043400764
pytest-docker 13.546489954
radar 4.47511601448
django-pylibmc 8.26377892494
flake8-future-import 42.3331570625
tesseract-ocr 8.00196099281
asn1crypto 5.66615891457
pygraph 10.0470359325
msgpack-python 4.63849020004
scaleapi 70.2782850266
zope.processlifetime 8.26329708099
pyblake2 3.97017192841
rlgraph 13.6915121078
autowrapt 10.0815629959
atalaya 9.73314499855
modulegraph 8.5188908577
pytoml 4.56949901581
pywebpack 12.5474369526
lru-ttl 4.3129940033
linepy 15.180082798
tests1 3.05476903915
jsonmodels 22.1590948105
elasticsearch-curator 192.081206083
plone.protect 456.588418961
data-process 8.31205797195
jieba 309.202255964
tox-battery 7.70420002937
flup6 6.02271509171
iotedgedev 168.022965908
cfn-response 4.65185403824
recpermissions 4.82532000542
range-key-dict 3.29526281357
aircv 4.19659614563
prices 6.53216218948
django-admin-shortcuts 8.86477518082
pychalk 4.7785589695
django-jfu-pyforms 3.93608593941
pyapi-gitlab 69.8881058693
graphiti 8.16618299484
django-reorder 3.75837683678
ffmpeg-python 13.6290051937
srv-hijacker 3.87947010994
log-file 8.12963104248
pshtt 22.6723530293
reltime 29.0426158905
gnuhealth-pediatrics-growth-charts 23.7086231709
jprops 4.03570699692
useless 12.4229538441
drf-writable-nested 3.97147703171
django-markdown-app 3.72640609741
incoming 4.56279706955
django-formset-js 33.7616269588
shodan 90.2604439259
backcall 4.39982485771
django-auditlog 13.0452649593
pygeogrids 127.367300987
procname 4.34797692299
robotframework-selenium2library 68.6405460835
mulpyplexer 4.27718091011
plypatch 4.07794618607
patron-it-opencanary 111.777639866
neverbounce-sdk 62.8698780537
constant-sorrow 12.0251119137
prospector 109.169060946
toredis 24.3537721634
cached-property 4.94485712051
zabbix-api 4.5537250042
astroquery 166.106131077
pytest-github 12.1801559925
runlike 7.11551094055
sphinx-epytext 124.077708006
azure-cli-lab 124.181113005
basilica 67.2094449997
pantsbuild.pants.contrib.go 77.3583130836
tcversioner 3.75594902039
excel-modelling-helper 53.4183750153
django-mail-queue 4.37976002693
abilian-sbe 74.3872158527
pygdal 3.77620506287
pyning 3.8049659729
genie.libs.conf 4.46687889099
eliqonline 8.1122751236
webpreview 68.2947869301
django-admin-tools 6.55940318108
paramiko-gevent 9.2625310421
anybadge 3.90059399605
python-dracclient 75.247989893
simplepush 7.89204001427
azure-applicationinsights 86.0222549438
pyre-check 9.55249905586
django-template-debug 4.111784935
amqplib 5.20146799088
django-redisboard 29.1504600048
http-ece 5.55779981613
apistellar 47.8506929874
pwntools 44.7182590961
pystorm 15.7757101059
c2c.cssmin 9.65308189392
apns 5.41505503654
logzero 3.50442290306
brew 3.84937691689
aiot-studio 96.217498064
torch-text-classifier 75.697439909
torchfusion 75.7329509258
runrestic 19.677957058
minio 79.8138971329
cowpy 4.38402891159
pytest-isort 8.53426408768
maskflow 4.69544291496
circleci 4.99258613586
sci 5.95630002022
twilio 87.9921379089
radical.pilot 171.006195068
algopy 7.61175203323
ptcaffe 3.90229797363
pyasn1-modules 15.2311339378
nipet 10.3421580791
diazo 20.4334468842
pyeapi 12.6279160976
django-constance 3.77364110947
jupyter-notebook-gist 1140.10538101
moksha.hub 11.6853809357
ethereum 25.965241909
djangorestframework-expander 8.70245790482
alerta-server 14.4822030067
iso4217parse 10.8112750053
django-username-email 19.9996111393
glparchis 23.8752119541
pybedtools 20.4067230225
matildapeak-yacker 16.0993340015
pytest-mccabe 7.55717992783
google 8.05235385895
everett 3.41031098366
neptune-cli 10.396504879
geokey 28.5048530102
phylopypruner 4.54587602615
zipstream 4.62537693977
pycurl 3.86823105812
zc.recipe.cmmi 7.13884711266
mnemonic 4.11703109741
aiounittest 4.6147351265
aioinflux 8.70112800598
kata 88.8258280754
clearbit 70.1014959812
wbnn 58.3164448738
scikit-build 14.9995348454
snowflake-ingest 39.0514512062
ereuse-utils 4.41436600685
smb-lib 4.75642204285
pytimeparse 3.89056611061
django-six 4.12726807594
polyaxon-schemas 29.696048975
reliabilly 4.19834303856
django-compat 8.22995090485
pyxero 79.904294014
rabbitmq 10.0534720421
gapic-google-cloud-spanner-admin-database-v1 142.042654037
reviewboard-ipynb 106.096843004
uwsgitop 3.76614689827
pytest-splinter 8.9273788929
flask-rest-api 6.58931708336
lettuce 55.3796579838
aioboto3 15.7280240059
pyspelling 31.1809430122
abodepy 4.50644612312
cent 60.2328419685
graphqlclient 9.0098400116
slugify 4.33782100677
typedtsv 7.6773109436
panflute 18.5115618706
traitlets 28.1746120453
five9 119.056622028
mastercard-api-core 69.1546580791
pipdeptree 3.84063601494
django-q-sentry 3.55785799026
pinyin 4.98054909706
ruamel.yaml.jinja2 24.2553329468
z3c.rml 67.229995966
flask-dynamo 129.242914915
python-baseconv 4.74749112129
django-sendgrid-v5 38.1501829624
sartopo-python 4.78697085381
curve25519-donna 4.84357309341
adodbapi 6.76250815392
nvidia-ml-py3 12.8952050209
munch 9.31362104416
bfit 5.39396095276
inspire-dojson 35.6131720543
squarify 4.51341295242
uplink 71.4264669418
randomize 3.96263885498
bitarray 4.04476904869
gitignore-parser 4.78998112679
repomate 22.9901740551
bottle-cork 14.0306770802
krakenex 6.34698200226
twitter.common.confluence 17.4901440144
borgmatic 101.004972219
python-monascaclient 25.9555430412
keras-retinanet 166.008574009
networking-l2gw 54.2964308262
mockextras 18.5796370506
certifi 3.65258097649
bandmat 41.9490811825
pyannote.core 20.5352160931
django-form-utils 4.80047106743
roaringbitmap 17.3782110214
fitgrid 3.58007097244
sqlbak-64 2.4719350338
djangorestframework-csv 13.6973309517
pytest-logger 8.35951900482
python-cjson 5.97145295143
django-taggit 9.24069499969
google-cloud-error-reporting 122.763122797
lightgbm 28.0517339706
pyhcl 5.04356694221
addressable 8.95468497276
pywinusb 4.77492308617
setuptools-markdown 8.53145217896
tlslite-ng 9.49836993217
bypy 80.2753350735
tap-facebook 15.5113551617
fleep 4.35655498505
utlz 4.13078784943
scikit-multilearn 5.80937695503
mailchimp 5.39876484871
vcrpy 24.8251600266
cmudict 4.26676893234
cstruct 4.05307006836
commercetools 10.5899310112
django-extras 24.9452838898
ziggeo 5.8173828125
saudi-id-validator 6.4367890358
pyangbind 28.0142071247
pendulum 106.993834972
fig 4.88872599602
django2-alexa 3.88521003723
python-ntlm 5.35538291931
geomet 8.90545105934
skasip-logging 3.86629390717
viivakoodi 4.88358902931
51degrees-mobile-detector-v3-wrapper 35.9437170029
chainercv2 113.262264967
fastparquet 55.5539441109
django-gm2m 22.5379300117
django-python3-ldap 9.05579686165
shrub.py 8.31380820274
swapper 4.70269608498
color-log 4.60608386993
runtime 4.49216008186
libclang-py3 5.01333522797
prometheus-async 17.3602488041
akad 26.0364730358
inflection 4.23806881905
click-help-colors 7.99861383438
fab-polish 6.83192110062
tabula 11.4447441101
capturer 10.0886938572
xmltojson 9.21449899673
python-bugzilla 63.2748930454
spawningtool 12.6865489483
clickhouse-cityhash 4.24560594559
anytemplate 4.98313498497
django-su 21.9839069843
terminado 25.0100409985
kube 10.0244181156
h2o 96.369961977
setuptools-rust 12.3284988403
pytest-black 11.2021229267
backlash 8.60718488693
pyelasticsearch 78.3694980145
django-templatetag-handlebars 33.0068070889
astroid 8.74890494347
xgboost 117.72677207
pyalsaaudio 5.24845194817
ipdb 990.574136972
django-colorfield 4.79534888268
compsheet 12.3132760525
docx 23.4818630219
deepdish 12.6130259037
django-elasticsearch-dsl 67.47397089
enigma-sdk 7.56009888649
python-kafka-logger 14.0616550446
dfply 31.833906889
rucio 52.1191489697
dampr 5.17965006828
json-rpc 4.08956694603
colander 16.228828907
django-easysettings 3.54646205902
repoze.pgtextindex 12.0537919998
zope.deprecation 3.51455402374
biovec 170.502748013
wools 13.8025209904
jupyterthemes 1146.88571405
zope.error 34.4484012127
pprint 3.90666794777
jgscm 1105.260674
ics 9.74779510498
ibm-cos-sdk-s3transfer 82.1934909821
gprof2dot 4.50715398788
slackclient 7.33567500114
webcolors 6.45519685745
geotext 5.71702098846
annoy 10.5970070362
smmap 4.7791800499
onappylog 16.6354238987
aliyun-python-sdk-kms 13.0235729218
pytest-server-fixtures 89.5078551769
flask-marshmallow 55.6668229103
pandas-multi 13.3325059414
aiogremlin 12.2899310589
news-please 21.443721056
python-musicpd 3.68429684639
asyncio-nats-client 4.51782608032
pytest-informative-node 7.13591504097
python-vxi11 4.8567700386
piped.contrib.cyclone 10.4356970787
marshmallow-objects 22.7184779644
opinel 12.3888990879
markup 5.98468112946
bear 62.291697979
qmenta-client 16.5144548416
flask-webpackext 38.545541048
neutron-lib 43.1024451256
pybids 100.537626028
stable-baselines 30.3390519619
imgdiff 12.8980798721
tw2.jqplugins.chosen 35.3941788673
shove 25.5169119835
pyeda 17.0231990814
z3c.layer.pagelet 114.687853098
gnuhealth-icd9procs 15.9140179157
zope.location 17.0716161728
pypi 4.147356987
opencage 60.1163299084
daphne 9.27785301208
pymoca 36.996227026
django-ranged-response 29.547755003
django-elasticache 31.8038659096
numpy 8.92304992676
cinq-collector-aws 38.7501320839
wheel 3.18896198273
compatibility-lib 3.116147995
telegram 4.43182992935
djangocms-link 376.797702074
meshio 10.531580925
pynxos 8.69509196281
markdown-columns 3.67127180099
googledevices 9.4219429493
apiritif 87.4858801365
pygerrit2 11.5652849674
python-gssapi 49.9173018932
pycuda 70.9411029816
tempest-lib 47.2431662083
bijoytounicode 4.94493508339
torchfile 5.8453848362
brightside 30.5341460705
fault 3.87066602707
aspy.yaml 7.80080103874
google-cloud-dataflow 24.2500071526
cmarkgfm 12.7637240887
hyperscas 11.0980861187
rs3clans 52.5761551857
python-string-utils 3.89521288872
schemainspect 31.2076010704
python-coveralls 92.771832943
image-compression 6.17477798462
gengo 80.5274050236
tokenlib 4.5335650444
silx 295.49689889
lmdb 4.98322486877
odo 50.268280983
fabio 252.968818903
spyne 13.1404371262
pypiserver 4.37319993973
aiosmtplib 4.91784095764
tableone 59.7533950806
pycuber 4.69136619568
colcon-ros 3.51970291138
mitogen 5.09742212296
sigtools 9.39217877388
pypostalcode 4.63243293762
hole 9.67929410934
openl3 259.121439934
aiokafka 16.5599961281
sepaxml 4.77084898949
pyglib 13.9743230343
umap 4.34404397011
django-json-widget 4.27571606636
arcus 6.96671390533
django-admin-honeypot 4.13040399551
clarifai 109.982198
djoser 10.5720231533
jupyterlab 23.3936347961
django-post-request-task 36.3466639519
edl-cr 2.82164883614
rstr 6.47145318985
wstool 35.8567900658
python-consul 65.1884610653
django-guardian 9.47854781151
zencoder 72.8765678406
fastavro 5.58416104317
fastai 84.0904350281
couchbase 13.2686319351
bkp 3.81076216698
eradicate 4.39880108833
pacifica-cli 83.7709391117
schieber 3.68882012367
django-storage-swift 98.5680480003
varlink 7.18871617317
python-docx 12.7129068375
txmongo 8.69982719421
django-excel-response2 17.2685201168
jwt 5.33919501305
async-cse 7.7450928688
pydot 7.04585409164
kivy-garden 64.7064359188
srp 18.3464319706
ghostscript 5.37869000435
settlesdk 9.53752183914
django-related-admin 8.04888892174
rope 6.53652381897
claripy 22.5462129116
pygrok 12.6967530251
msrest 75.4066598415
mu-editor 40.983905077
summa 14.6599168777
cockroachdb 4.27033996582
cracklib 4.8992459774
pyes 48.7982718945
mpf-mc 30.7720789909
ctypesgen 4.96893310547
leveldb 30.234142065
pynx584 6.59140086174
skyward-api 12.062691927
wccls 40.2572848797
foursquare 63.0585081577
django-background-tasks 10.7406389713
django-flat-responsive 5.93645596504
nipype 211.81894207
plone.formwidget.recurrence 2358.71939516
pyxel 15.5925419331
django-dbbackup 28.1488690376
pymessenger 72.855328083
markerlib 4.00560307503
sweetest 14.1747369766
fastpbkdf2 15.1144778728
python-troveclient 84.9559760094
inspect2 6.58420181274
invenio-oaiserver 75.6184248924
edx-rest-api-client 67.3901078701
pytools 23.6220040321
django-aggregate-if 8.01011800766
django-db-mutex 8.68935585022
toolsbox 70.8563449383
python-cas 72.1841840744
ldappool 9.62216210365
healpy 113.894906998
distorm3 6.32769989967
h3 26.7224628925
hive-thrift-py 7.50118088722
django-jet 24.8053359985
libsoundtouch 74.1934621334
immobilus 15.1176168919
drf-any-permissions 25.4271588326
pyqpanda 8.39690804482
doubles 8.59027290344
multio 5.39636707306
resource-graph 5.16664409637
pulumi-vsphere 59.6429710388
tabula-py 14.2596590519
lagomorph 3.50288414955
lcogt-logging 4.4530351162
python3-openid 4.13540315628
gax-google-logging-v2 75.1459488869
onegov.town 27.9263808727
utils 4.13077497482
iron-core 9.20883512497
env-tools 21.5214231014
robotframework-faker 31.9542388916
doxypypy 4.34085822105
awscli 148.084030151
cocoscore 21.211083889
azure-cli-vm 149.408422947
service-buddy 216.080779076
amici 2.51514792442
libmagic 5.13268494606
tinify 65.2883799076
pytest-sftpserver 8.25344491005
plink 7.34277701378
linear-tsv 8.41017508507
fabric2 20.0862059593
django-haystack 27.4321768284
django-classy-tags 27.5660171509
perfcounters 13.3988568783
maya 114.929690838
actdiag 28.3561849594
djcli 8.73004293442
combomethod 3.95286893845
uamqp 14.0489251614
indy-plenum-dev 6.04228210449
m2r 13.6906218529
tess-point 17.0428340435
opt-einsum 9.68300104141
help50 12.4958739281
traitsui 24.5406548977
plumber 4.58205699921
git-spindle 89.445925951
iso-8601 4.25243091583
isoweek 3.99776387215
zope.catalog 174.353124142
sputil 70.3331890106
facebookads 66.6801450253
couchdbkit 18.0283119678
mbed-cloud-sdk 88.6436128616
robotframework-databaselibrary 4.52043414116
rpqueue 4.8483068943
win32gui 10.930631876
geoh 166.962733984
inform 26.5096390247
python-docs-theme 3.68164587021
invoke 4.25157499313
gmsh-sdk 130.939702988
sacrebleu 3.81741786003
pgxnclient 10.0148530006
docx-mailmerge 9.90208601952
mxnet-cu80mkl 96.3131349087
qhue 64.7913620472
requests-negotiate-sspi 63.5504550934
aws-parallelcluster-node 6.93719983101
cif2bin 40.7597830296
graphics.py 4.47014093399
sparkit-learn 36.0965518951
coverage 6.46027803421
pyradiomics 41.5396399498
test-junkie 39.8919000626
unittest2py3k 4.67513108253
qutip 34.2254190445
odoo10-addon-mis-builder 4.13107800484
geoindex 7.52744483948
dfvfs 6.64064502716
oauth2 10.0902650356
geatpy 21.3421719074
nose-progressive 12.5439059734
sisaptools 8.05200004578
snowflake-sqlalchemy 25.827447176
hererocks 4.37105298042
django-crequest 23.4731040001
regenmaschine 6.89430809021
apiclient 52.0006279945
logmatic-python 8.05580711365
queries 9.81556797028
jtk 6.51854085922
cppcheck-junit 17.6696779728
discord-rewrite 2.66129922867
clip.py 4.09145188332
cuzcatlan 1014.73825598
mdf-toolbox 7.77215313911
microcosm-flask 5.28546690941
dictdiffer 20.9913320541
pydicom 5.02636694908
aiosocks 5.06941199303
mixpanel-query-py 9.33791589737
asttokens 5.93787813187
opsgenie-sdk 72.2989320755
simplefix 4.58349299431
phpserialize 4.56928014755
pyftdi 6.14789509773
carpi-commons 5.69628596306
pyvim 166.610834122
plone.caching 368.479315042
nuage-vsd-sim 146.430922985
weakrefmethod 3.95569801331
python-anticaptcha 63.1788980961
django-acmin 13.9039828777
modin 28.4001238346
python-social-auth 610.251952171
jsonplus 22.5787410736
vobject 50.1534290314
pytest-vts 56.6428129673
dwolla 75.5895929337
gigalixir 8.930341959
regex 6.86272597313
imgkit 4.6904900074
py17track 6.92487382889
fastjsonschema 6.4857339859
flask-request-id-middleware 31.0012280941
funcsigs 3.4955599308
kozinak 4.36612200737
fleece 123.802423954
pypcd 12.7152249813
mitmproxy 27.0803198814
pulumi-gcp 102.413019896
tox-travis 100.691172123
jgo 9.84013700485
django-stdimage 11.9289681911
grokcore.view 131.465528011
stix-validator 41.0914299488
sphinx-bootstrap-theme 5.41929984093
zope.app.testing 205.832792997
django-stagingcontext 4.05382299423
gapic-google-cloud-speech-v1beta1 133.813024044
glob2 4.28137111664
pika 4.09021306038
recordio 3.5629119873
anyrl 25.2876780033
bhex 20.8611049652
harmony-tools 5.30301904678
lazy-import 8.12729120255
aiomoex 6.96516609192
pytest-tldr 20.1242518425
edx-i18n-tools 80.1159479618
brewblox-devcon-spark 21.659817934
esios 15.5830481052
django-service-objects 26.7843370438
django-markdownx 37.4835510254
asammdf 416.19844389
luma.oled 33.1560330391
metabot 68.3101160526
pybloqs 100.531474113
phonetics 5.49047398567
postman 11.0042779446
testing.postgresql 13.9708819389
opensesame-extension-osweb 431.180507183
gcovr 11.6703560352
iterablepythonwrapper 7.03598308563
reload 18.1981360912
django-extra-fields 28.6215889454
tensorflow-transform 26.3148579597
svg.path 3.84420990944
roboteq 4.53000593185
femagtools 77.5733168125
breadability 28.3809239864
tcod 9.60956192017
tplink 3.92155504227
positional 10.7296462059
gossip 20.8930089474
stagesep2 21.1986479759
bee-django-exam 8.77403903008
nibabel 22.3685801029
onegov.chat 18.0325648785
osmosis-azure-driver 69.1479349136
goose3 14.7629990578
sigopt 75.16497612
polyanalyst6api 8.61886620522
setuptools-pep8 9.30219006538
jenkins-job-builder-addons 5.31163597107
txredisapi 8.37159609795
imblearn 9.97974205017
django-simple-history 6.65237307549
python-graph-dot 15.8489198685
pelican 67.9417641163
pycrypto 5.54859685898
django-pagination-bootstrap 23.0498509407
azure-cli-consumption 126.179735899
mock-django 35.5321850777
pyrobuf 65.6396300793
gear 34.524780035
nwdiag 29.9791359901
django-keyset-pagination-plus 24.4579749107
snifftools 4.41991901398
plaster-pastedeploy 18.9665150642
django-ace 29.074190855
github3.py 100.363569975
django-sitetree 4.8731880188
hub 142.247937918
icetea 157.99246192
sesamclient 104.809114933
indexed-gzip 4.80862402916
gns3-netifaces 6.83689212799
bottle-sqlalchemy 6.21200919151
pymediainfo 7.00169110298
progressbar33 4.72590112686
twitter.common.service-thrift 5.07908892632
first 3.95558595657
pycosat 7.59300208092
girder-client 75.4214110374
characteristic 4.20911288261
epic-kitchens 27.8071801662
pyzac 4.64951705933
bitcoin 5.63813996315
django-admin-json-editor 9.05353307724
numpy-stl 19.5985240936
http 4.94517111778
eltakobus 4.82150197029
skygear 4.93225002289
lz4 15.6950860023
page-objects 53.8135700226
python-karborclient 78.5483391285
robotframework-whitelibrary 175.786638975
simpleeval 4.66123390198
updates 4.30300784111
nbdime 1092.85199118
post 3.8402030468
diamond 17.0050828457
warrant-ext 10.9547731876
hickle 21.9815340042
future-fstrings 9.99941706657
recommonmark 131.742398024
nydus 5.69850206375
interval 5.42149186134
awslogs 97.137898922
repath 7.72114300728
gecosistema-feflow 6.60766196251
mozversion 16.0925841331
splits 14.3021352291
namespacedkubespawner 2.42586302757
lbt-dragonfly 3.71169304848
varint 4.54868912697
sphinx-js 128.761131048
rekall 93.9969279766
webkit2png 4.38863301277
raven-python-lambda 131.849555969
python-intercom 72.2857170105
wagtail-django-recaptcha 26.1709678173
hanziconv 4.94713187218
xstatic-json2yaml 3.89611887932
genie.harness 6.10123085976
pretend 4.10391306877
f5-sdk 70.9020321369
pyscenic 75.1838600636
intervaltree 10.3523960114
fxcmpy 16.9907109737
edp-redy 8.64118909836
coreschema 11.3689830303
requests-pkcs12 62.7235341072
solrcloudpy 976.079362869
log-test 4.14907503128
uwg 37.6407971382
scriptworker 14.6247518063
boundary-layer 7.22485303879
prettyprinter 7.19208407402
torchvision-nightly 2.57085299492
pep517 44.0909211636
detox 137.663341045
fintools 4.86885595322
xmler 3.93033695221
srs 4.46765780449
genson 4.50287008286
murmurhash 4.77466702461
pyqwikswitch 3.80522108078
tmdb3 5.4154458046
onelogin 6.3397269249
envisage 37.7222280502
stockstats 30.868432045
ocstylemaster 5.9936208725
pyramid 59.3799870014
ufal.udpipe 4.15485405922
pymavlink 65.2758541107
python-barcode 4.57627296448
pydomo 61.7824440002
pondslider 8.27058506012
etcd 8.86529994011
pkgconfig 36.4560129642
tsalib 19.219342947
shiv 5.76370000839
pywin32-ctypes 4.11639618874
neurdflib 15.5184550285
recurly 4.84207201004
google-cloud 3.96315789223
sphinxcontrib-phpdomain 124.183553934
tensorflowcv 68.6209180355
pynmea2 5.00243997574
odintools 10.7875030041
geneseekr 5.29843497276
efel 47.0057201385
libhoney 75.6439800262
opentracing 9.00451993942
elkm1-lib 68.8611819744
hdf5storage 17.6399121284
ad3 4.48952388763
usbinfo 14.484541893
pythonanywhere 5.52463579178
django-awl 11.6148169041
aerospike 4.85537290573
jxctl 6.7843849659
django-gravatar2 4.35586500168
inspect-it 14.3310191631
fn 4.74315500259
ipdbplugin 878.253494024
argus-toolbelt 27.0383868217
hl7 3.76626110077
keystone-engine 88.9561781883
gaitutils 4.80774402618
see 4.83079791069
revolut-python 69.9243090153
pyethash 5.26514697075
scrubadub 5033.2147851
synerty-peek 86.413795948
pyansys 57.3788089752
mautrix 7.10405993462
discord 3.15001702309
sense2vec 53.0639789104
pygeohash 4.55125808716
fbmessenger 61.1678600311
viewstate 3.92190003395
ib-insync 309.629611969
kivy.deps.angle 3.3431558609
ajenti.plugin.ace 146.012830019
supervisor 72.5991301537
kinto-signer 21.3966350555
mocker 5.75892496109
trio 7.05620503426
python-igraph 305.183755875
backports.tempfile 10.2522251606
pudb 17.4745700359
pynliner 12.0821661949
gapic-google-cloud-error-reporting-v1beta1 123.73844409
seqlog 5.38011789322
certbot-dns-cloudflare 137.070845127
slapos.core 13.349709034
ybc-face 65.7699220181
scikit-fuzzy 16.1783349514
mta 3.89635491371
plone.app.vocabularies 2175.66190386
pytest-mpl 59.4586122036
recombee-api-client 66.2662820816
smartsheet-python-sdk 38302.9794979
squareconnect 32641.081259
artext 31861.1036901
face 37606.9570181
pystatsd 5.32458591461
requirements-dev.txt 5.90851998329
pyutilities 4.89996099472
django-filebrowser-no-grappelli 4.43741607666
epydoc 4.80734586716
weather-api 1.97609901428
reloader 3.39852499962
pygeoif 3.2383620739
twitter.common.process 9.50493597984
davtelepot 9.15141892433
oslo.db 30.1115071774
twine 15.4039330482
dpd-components 3.02745580673
bos-incidents 24.0082759857
os-vif 18.5215539932
djangocms-video 218.687011003
pyroma 6.83049297333
fqdn 5.37990617752
pomegranate 28.1905450821
plone.app.tiles 319.61640501
python3-ldap 5.67047214508
swarmer 5.29139304161
paramiko-expect 3.69098520279
stripe 40.5795199871
pytest-ordering 5.03066301346
jupytext 55.3842020035
sagemaker-tensorflow 10.2788910866
requestsexceptions 3.3832321167
xptools 78.5509159565
tensorflow-metadata 10.0108189583
django-localflavor-us 15.1810200214
axis 41.7490868568
starlette-api 42.0412521362
consul-lock 42.3870248795
iampoliciesgonewild 2.67714095116
django-memcache-status 16.2455179691
dynamo3 53.6533429623
ml-crypto 6.59396481514
limitlessled 3.21416282654
aliyun-python-sdk-core 6.02100205421
pdfcrowd 3.19205212593
coeus-test-unity 4.91311001778
rpc-zigzag 62.0944471359
pyobjc-framework-libdispatch 2.37661790848
springpython 3.37669110298
mopyx 3.0103828907
python-registry 3.38791298866
collective.celery 46.1526510715
slack-webhook-cli 41.1058590412
optional-django 2.85611104965
python-vlc 3.17891001701
grpc-google-pubsub-v1 5.35319304466
ratelimiter 2.63185501099
odoo10-addon-account-vat-period-end-statement 3.08596301079
node 1675.97396278
multimethod 4.5022521019
tuyapy 3.1791009903
module-wrapper 55.0322799683
django-viewflow 20.5883488655
pylabels 2.79352116585
gapic-google-cloud-logging-v2 6.19327092171
pure-sasl 2.54051089287
grpc-google-logging-v2 5.31205797195
pitchplots 10.981910944
bitstruct 3.96805596352
gin-train 17.4557619095
askfmcrawler 35.46905303
lazysorted 3.71569395065
gesture-recognizer 6.01857495308
exam 11.3049650192
pytest-qt 6.2121489048
freesasa 11.1964640617
vulndb 4.85963988304
file-magic 3.00837111473
plone.app.multilingual 1392.41077805
sops 106.169435024


==> figs/taint_speedup.txt <==
pytest-voluptuous 1.0645210743
django-qartez 2.90279507637
sauceclient 1.88785099983
df-overview 3.00077104568
onegov.newsletter 3.05315899849
pygeocodio 3.14438295364
pycountry-convert 3.40034008026
thinc-gpu-ops 3.69998812675
pyforge 3.98862195015
mockldap 1.74335694313
uproot-methods 1.95885801315
django-colorful 1.66844296455
pynsq 2.495043993
sirepo 0.963320970535
snips-nlu-utils 1.87288498878
kabaret 3.04849720001
google-cloud-dataproc 3.4055390358
python-pam 1.62953591347
gapic-google-cloud-datastore-v1 1.51956415176
gin-config 1.97936987877
invenio-query-parser 2.28431797028
django-yamlfield 1.68038702011
msgpack-numpy 1.75926995277
pgdbconn 1.48820304871
kiwipy 1.87950491905
colorama 1.64952802658
finetune 2.33446884155
gast 2.26356816292
elementpath 1.67204713821
jsonpublish 1.67952799797
globus-sdk 1.83104801178
git-url-parse 1.95073080063
junit2html 1.46197795868
telepot 1.74092793465
pytest-timeout 1.70607209206
django-admin-view-permission 1.67683410645
proto-google-cloud-speech-v1beta1 1.96695899963
prvsn 1.62050485611
django-rest-framework-docs 1.48233294487
next-action 2.47705721855
ipify 1.74441695213
urlscan-py 1.74145817757
kinto 2.83022689819
containers-dock 1.74680685997
pypd 2.31333303452
xterm 2.053358078
pymp-pypi 1.58578491211
zope.vocabularyregistry 1.65818715096
temple 3.27058410645
shub 2.78967499733
tooz 2.29983019829
django-templates-macros 1.66229319572
tokenizer-tools 2.17182993889
jupyter-notebook-gist 2.57425308228
autocommand 2.0453209877
swag-client 2.08632707596
pyrad 2.0499689579
ach 1.71482110023
wordlist 1.65113806725
systemd-python 1.63953208923
pyliblzma 2.71289205551
playsound 1.95117092133
iso4217parse 5.23121595383
rwproperty 1.97737622261
plone.keyring 5.5535569191
matildapeak-yacker 0.900513887405
pep440nz 1.92040801048
universal-analytics-python 2.26944994926
pyfva 2.32916808128
neptune-cli 2.05407714844
hatcher 12.2335410118
hashin 2.18519282341
zipstream 1.8555598259
onegov.people 1.9932038784
sner 1.89836907387
waxeye 1.87426018715
opencv-contrib-python 1.16841483116
tensor2tensor 30.2376270294
aioinflux 4.50223207474
pyggplot 4.36993908882
ajenti.plugin.services 4.47346591949
pyephem 4.37976503372
klein 2.22904992104
wbnn 1.92484498024
tenable-io 1.93695807457
snowflake-ingest 1.65342593193
python-searchlightclient 3.63831090927
piex 2.59572196007
astropy-healpix 3.53884911537
antiorm 1.71782493591
python-slugify 1.60189390182
ereuse-utils 1.8911421299
google-reauth 1.93804311752
rpi-rf 1.88775897026
django-array-field-select 1.65002298355
pytest-docker 1.76539206505
dumb-init 1.78003716469
lettuce 2.2964630127
iotedgedev 0.908897161484
radar 1.73727107048
range-key-dict 0.878664970398
gitterpy 1.86754584312
plone.formwidget.recurrence 1.54994297028
flake8-future-import 1.62340021133
prices 1.95084691048
asciinema 2.25197601318
tesseract-ocr 2.60240602493
django-jfu-pyforms 1.75827503204
django-dbbackup 3.80124688148
django-pylibmc 2.01073718071
asn1crypto 1.83129906654
pshtt 2.27064108849
scaleapi 1.6232509613
sweetest 3.24858999252
django-formset-js 1.82785201073
rlgraph 2.77656292915
atalaya 1.03553700447
pygraph 5.42544603348
healpy 3.425096035
prospector 3.3395447731
msgpack-python 1.93092513084
pywebpack 2.74985480309
basilica 2.04456400871
django-jet 2.96134209633
zope.processlifetime 1.78812885284
tcversioner 1.76769685745
linepy 2.38474011421
immobilus 1.86257195473
tests1 0.921716928482
pyblake2 1.71432495117
pyqpanda 0.95309305191
python-dracclient 2.76575398445
autowrapt 1.6230700016
jsonmodels 1.84191989899
gax-google-logging-v2 1.79905295372
flake8-print 34.6303470135
modulegraph 2.4929318428
pyre-check 2.62484097481
onegov.town 2.37085390091
django-custom-user 1.82984495163
pytoml 1.69410896301
pygeogrids 4.15582990646
utils 1.99621415138
amqplib 2.48153090477
academic 1.97383713722
lru-ttl 2.25246691704
neverbounce-sdk 2.85265612602
iron-core 4.26194119453
django-redisboard 4.4591460228
pyapi-gitlab 3.18135881424
pydub 4.59743690491
pantsbuild.pants.contrib.go 2.93351483345
http-ece 1.77961397171
reltime 1.7305059433
pike 1.91196894646
azure-applicationinsights 2.04330897331
env-tools 2.81052494049
robotframework-selenium2library 1.73137593269
jprops 1.81537103653
django-template-debug 1.78513407707
robotframework-faker 2.11885094643
sphinx-epytext 1.66140913963
zabbix-api 1.81369709969
doxypypy 2.05671596527
excel-modelling-helper 2.40200901031
plone.protect 5.57741808891
pystorm 1.97361493111
pytest-github 3.50605201721
django-mail-queue 2.0583589077
tox-battery 1.88224196434
face 2.05678796768
pygdal 1.98857498169
apns 3.0164270401
recpermissions 2.43054199219
pwntools 8.08634185791
genie.libs.conf 1.00147390366
pyutilities 2.11862397194
brew 1.94047689438
c2c.cssmin 1.69813299179
aircv 2.30471396446
aiot-studio 1.91705799103
twitter.common.process 1.67571306229
minio 2.09152388573
logzero 1.77892398834
pychalk 2.00296592712
twilio 2.53347682953
twine 2.34071302414
sci 2.12686610222
graphiti 2.02430391312
dpd-components 1.68148493767
torchfusion 3.46088194847
django-reorder 1.92676520348
pytest-isort 1.84704303741
algopy 3.85539913177
gnuhealth-pediatrics-growth-charts 1.7682800293
os-vif 3.27449417114
circleci 2.11251997948
drf-writable-nested 1.84154105186
djangocms-video 2.03432798386
incoming 1.81053590775
pyroma 1.98033595085
nipet 4.88585114479
fqdn 1.71324014664
django-constance 1.93623399734
patron-it-opencanary 3.99698901176
djangorestframework-expander 1.86173200607
constant-sorrow 3.73961091042
pyasn1-modules 10.1077439785
pomegranate 6.35259795189
toredis 1.91351795197
pybedtools 5.05589699745
moksha.hub 2.13402199745
cached-property 1.5775449276
stripe 2.97271513939
clearbit 1.82756185532
scikit-build 2.06912279129
xptools 1.90547990799
glparchis 3.93757200241
pyxero 2.32978987694
rabbitmq 0.964881896973
django-localflavor-us 1.80367517471
google 1.76949000359
ethereum 24.4294719696
polyaxon-schemas 3.24415397644
pytest-splinter 1.99122881889
reliabilly 0.975867986679
django-username-email 1.9877781868
phylopypruner 2.33079600334
pytest-mccabe 1.74786400795
pyspelling 2.61598515511
django-compat 1.99889183044
pycurl 1.73991990089
abodepy 1.10279798508
cent 2.00396108627
everett 2.05423402786
mnemonic 2.01298809052
graphqlclient 1.85359287262
zc.recipe.cmmi 1.9368789196
panflute 2.02069497108
slugify 1.88580608368
aiounittest 2.13918590546
smb-lib 2.01472187042
z3c.rml 2.52559089661
gapic-google-cloud-spanner-admin-database-v1 1.87145900726
pytimeparse 1.84802103043
python-baseconv 1.99046015739
uwsgitop 2.19375085831
django-six 2.17717289925
curve25519-donna 1.75175619125
typedtsv 6.86605286598
flask-dynamo 1.96476483345
ipdb 2.17078185081
five9 2.2407708168
traitlets 2.02392196655
sartopo-python 2.02465891838
pipdeptree 1.73159384727
django-colorfield 1.99350404739
django-q-sentry 1.90907216072
uplink 3.21216201782
compsheet 2.62975907326
adodbapi 2.98706316948
ruamel.yaml.jinja2 2.08648896217
randomize 1.71890687943
munch 1.83263301849
docx 1.9868209362
bitarray 1.90364384651
deepdish 4.23427295685
nodeenv 133.817276001
jupyterthemes 4.94209504128
starlette-api 28.3568820953
gitignore-parser 4.16596102715
inspire-dojson 6.67283892632
sarge 2.10127711296
enigma-sdk 2.40248608589
dynamo3 2.30731701851
repomate 2.37234210968
pytest-server-fixtures 3.22422599792
paternoster 1.82491707802
python-kafka-logger 1.78196310997
aliyun-python-sdk-core 2.1138420105
keras-retinanet 4.11784887314
pandas-multi 2.07004284859
rpc-zigzag 1.03462195396
dfply 2.13170194626
bottle-cork 2.58647203445
mockextras 1.8810031414
python-musicpd 2.24316191673
pyobjc-framework-libdispatch 2.07845902443
krakenex 2.12403392792
certifi 1.80622601509
asyncio-nats-client 2.29108905792
twitter.common.confluence 2.17549204826
springpython 2.48304104805
google-cloud-error-reporting 2.57045221329
colander 6.16328597069
jgscm 1.99037504196
mopyx 2.28138995171
marshmallow-objects 3.14124393463
repoze.pgtextindex 2.70101690292
lightgbm 3.43527412415
python-registry 2.45139884949
markup 2.60980200768
ics 3.94206094742
zope.deprecation 1.76611495018
pyhcl 1.94133615494
qmenta-client 1.16335701942
collective.celery 2.12747979164
ibm-cos-sdk-s3transfer 1.63888096809
gprof2dot 2.23188591003
addressable 2.01434206963
slack-webhook-cli 1.81639695168
webcolors 1.93444180489
slackclient 2.42750000954
optional-django 1.80026888847
pywinusb 2.09815001488
squarify 1.73710799217
setuptools-markdown 1.77651715279
annoy 2.2456278801
python-vlc 2.13740205765
borgmatic 2.3328461647
smmap 2.01895189285
grpc-google-pubsub-v1 2.09905004501
tlslite-ng 2.66284894943
ratelimiter 1.77773809433
aliyun-python-sdk-kms 1.99985408783
tap-facebook 2.14863300323
odoo10-addon-account-vat-period-end-statement 0.993160009384
python-monascaclient 3.37815999985
neutron-lib 11.6823868752
bear 2.16196203232
utlz 1.69532990456
tw2.jqplugins.chosen 1.95848083496
networking-l2gw 3.19869709015
vcrpy 2.41289615631
flask-webpackext 2.82122302055
pyeda 4.6246380806
bandmat 4.21177387238
cmudict 4.71274399757
plone.app.multilingual 8.67041802406
stable-baselines 4.87304902077
pyannote.core 2.04149413109
gnuhealth-icd9procs 2.35057997704
cstruct 1.76567482948
sops 1.87174677849
opencage 1.92870998383
django-form-utils 1.95234394073
python-bugzilla 1.79794478416
django-ranged-response 1.70968198776
commercetools 2.39683103561
geotext 2.88686609268
roaringbitmap 2.03024101257
spawningtool 2.24532985687
django-extras 2.04768490791
onappylog 1.69491887093
clickhouse-cityhash 1.83199906349
fitgrid 2.2159819603
sqlbak-64 1.13121700287
numpy 4.34769010544
news-please 1.83215689659
ziggeo 2.20198988914
anytemplate 2.06846809387
wheel 1.75017499924
pytest-informative-node 1.7660639286
djangorestframework-csv 1.98110604286
saudi-id-validator 1.8962290287
django-su 1.83440709114
python-vxi11 1.73529601097
pytest-logger 2.01594805717
pyangbind 1.98119306564
daphne 2.66670799255
terminado 2.28164577484
piped.contrib.cyclone 2.40473294258
python-cjson 3.21441102028
kube 2.2855989933
cinq-collector-aws 3.14294719696
opinel 2.14848899841
compatibility-lib 1.8073079586
setuptools-rust 2.4173719883
z3c.layer.pagelet 2.25437998772
django-taggit 3.57116508484
telegram 2.01911115646
backlash 1.95221686363
zope.location 1.87624716759
pypi 2.07227683067
apiritif 2.77189087868
meshio 5.74353909492
markdown-columns 3.27474617958
bypy 10.9205019474
pygerrit2 4.91724205017
fleep 3.9916601181
brightside 4.34198713303
scikit-multilearn 3.2518119812
fault 3.74009609222
mailchimp 2.75462603569
aspy.yaml 2.77305197716
cmarkgfm 3.48605394363
chainercv2 33.6673028469
hyperscas 2.91171813011
django-gm2m 3.63099002838
shrub.py 2.75671696663
color-log 3.29846000671
openl3 21.3696010113
python-consul 3.835501194
django-guardian 12.821130991
pacifica-cli 5.44558691978
akad 38.2779691219
python-gssapi 65.9131901264
varlink 4.89211392403
pendulum 56.5134608746
inflection 2.9717900753
torchfile 3.26566195488
django-excel-response2 2.49604606628
click-help-colors 2.60891103745
fig 3.7837369442
google-cloud-dataflow 2.92390990257
async-cse 2.90914011002
fab-polish 2.17349600792
django2-alexa 3.90715289116
python-coveralls 3.31012988091
msrest 4.35704112053
tabula 4.83109498024
image-compression 2.87807416916
python-ntlm 3.49015402794
summa 2.92682409286
capturer 2.75395512581
geomet 2.22814893723
scrubadub 2.89227414131
cockroachdb 2.72509884834
xmltojson 2.9039349556
skasip-logging 3.60100507736
synerty-peek 3.53397512436
cracklib 3.31595206261
leveldb 2.57959103584
viivakoodi 3.83542585373
pyansys 4.14633107185
pynx584 2.70730996132
mautrix 2.976541996
skyward-api 2.16526389122
discord 2.02302193642
pymessenger 2.75953888893
sense2vec 2.93290901184
51degrees-mobile-detector-v3-wrapper 8.50716710091
h2o 14.4491641521
django-elasticache 3.03712010384
pygeohash 3.46749401093
fastparquet 4.30428409576
pytest-black 5.13040995598
fbmessenger 3.3202650547
django-python3-ldap 3.51831698418
pyelasticsearch 3.30817604065
viewstate 3.56658315659
xgboost 117.72231102
swapper 4.17435693741
django-templatetag-handlebars 2.91016197205
silx 10.6256718636
ajenti.plugin.ace 4.72992897034
runtime 3.29450702667
pyalsaaudio 3.72022604942
lmdb 3.16719698906
astroid 4.34427809715
libclang-py3 2.05948615074
django-elasticsearch-dsl 2.25227999687
tableone 2.15518903732
biovec 2.24069905281
colcon-ros 2.18702888489
wools 2.53796720505
mitogen 2.28519487381
prometheus-async 6.58893084526
zope.error 2.23520112038
pypostalcode 1.98580408096
pprint 1.71322512627
hole 2.16779398918
flask-marshmallow 2.05902504921
pyglib 2.00427484512
aiogremlin 2.74924302101
arcus 2.83770990372
django-post-request-task 2.04073405266
rstr 2.17633104324
pybids 8.27697777748
fastai 3.48686122894
pycuda 16.1338620186
imgdiff 2.11782598495
kivy-garden 2.14588284492
bijoytounicode 2.17016911507
shove 2.07745409012
settlesdk 2.40777683258
rucio 26.6017000675
django-related-admin 1.73893809319
dampr 2.78694200516
pymoca 4.6668510437
rope 4.30833506584
json-rpc 4.2597618103
pygrok 2.10733389854
django-easysettings 2.0080678463
pyes 1.78515291214
djangocms-link 2.16403412819
foursquare 2.14562296867
pynxos 2.22212219238
googledevices 2.60940599442
python-troveclient 5.60721802711
inspect2 1.90806508064
tempest-lib 4.36644911766
python-cas 1.99139904976
ldappool 3.28703713417
jieba 331.804960966
distorm3 3.32057380676
wccls 24.425880909
cfn-response 2.95859599113
django-background-tasks 3.22707605362
django-admin-shortcuts 2.81709003448
django-flat-responsive 2.93225193024
ffmpeg-python 4.31051683426
invenio-oaiserver 4.76010584831
supervisor 68.7220230103
pulumi-vsphere 12.4007198811
srv-hijacker 3.09609007835
toolsbox 4.81587600708
log-file 3.59441494942
service-buddy 3.92537689209
h3 1.75549697876
useless 1.79984784126
pytest-sftpserver 1.86916708946
django-markdown-app 1.8210170269
hive-thrift-py 2.45623898506
fabric2 1.94387793541
kinto-signer 8.76305913925
drf-any-permissions 1.77544307709
django-classy-tags 1.91150379181
rs3clans 29.9638421535
astroquery 3.76922106743
mocker 3.34576010704
multio 2.66886997223
python-string-utils 2.65969705582
runlike 2.29365992546
git-spindle 3.70015597343
trio 2.92684388161
geoh 2.45687890053
gapic-google-cloud-error-reporting-v1beta1 1.90589594841
markerlib 2.54077601433
seqlog 3.30063295364
fastpbkdf2 3.02874302864
schemainspect 8.8123819828
certbot-dns-cloudflare 3.87289381027
cuzcatlan 3.69349694252
rally 13.179749012
gengo 3.48326182365
abilian-sbe 12.1705570221
slapos.core 3.69560003281
tokenlib 3.27339696884
pyning 3.25361394882
mdf-toolbox 4.19747686386
ybc-face 3.51646614075
azure-cli-vm 5.74184083939
eliqonline 2.7882809639
amici 1.55451512337
odo 4.36128592491
microcosm-flask 4.47495007515
paramiko-gevent 2.39906620979
scikit-fuzzy 3.95304489136
libmagic 5.08926486969
anybadge 4.32079100609
pydicom 4.63608312607
clarifai 6.0394179821
mta 4.8744199276
plink 2.10803794861
aiosocks 1.78445410728
simplepush 2.00176692009
wstool 2.38176298141
pytools 2.24734210968
zope.catalog 2.15396809578
asttokens 2.15398383141
mbed-cloud-sdk 1.00288391113
django-aggregate-if 1.91717886925
apistellar 3.81766700745
django-storage-swift 2.75220394135
robotframework-databaselibrary 1.9310028553
django-db-mutex 2.00536489487
torch-text-classifier 1.80847716331
rpqueue 1.67335605621
libsoundtouch 1.85307908058
doubles 1.65782618523
nipype 5.92120814323
resource-graph 2.09461212158
runrestic 6.37415099144
tabula-py 2.72516322136
cowpy 1.80615091324
pyxel 4.07509899139
win32gui 8.04127120972
lagomorph 1.83749485016
mxnet-cu80mkl 1.08651208878
edx-rest-api-client 1.79677891731
maskflow 2.10710906982
lcogt-logging 1.70882916451
cif2bin 1.98615980148
tinify 2.04747509956
python3-openid 2.1915500164
linear-tsv 1.61572289467
graphics.py 2.12748098373
diazo 3.99788403511
pyradiomics 3.01466202736
alerta-server 2.66243600845
django-haystack 3.33701586723
perfcounters 1.76949381828
actdiag 2.00267100334
nuage-vsd-sim 24.9712748528
weakrefmethod 1.93408203125
uamqp 3.7585170269
geokey 8.24888205528
django-acmin 5.21917796135
tess-point 5.04434585571
invenio-admin 5.68730401993
opt-einsum 2.63273191452
inform 3.60401511192
help50 2.63946199417
python-docs-theme 2.71616888046
plumber 2.59260296822
geomm 328.752017975
invoke 3.2184419632
iso-8601 3.28191280365
dtelbot 3.3606710434
isoweek 2.66989398003
sacrebleu 3.09212803841
docx-mailmerge 2.26683402061
facebookads 2.71000790596
osc-lib 3.81562590599
requests-negotiate-sspi 1.89982485771
qutip 34.6195418835
aws-parallelcluster-node 4.15082406998
odoo10-addon-mis-builder 1.04383611679
plone.caching 2.01494312286
awscli 41.9752759933
modin 2.07096600533
pytest-vts 1.61646699905
cocoscore 2.59929895401
gigalixir 2.53046298027
maya 1.90162396431
geatpy 8.14046001434
djcli 3.71807909012
py17track 3.89801597595
snowflake-sqlalchemy 4.02771615982
combomethod 1.85444307327
vobject 37.1644458771
fastjsonschema 1.88235592842
hererocks 2.12616014481
flask-request-id-middleware 1.8533911705
funcsigs 1.7918419838
django-crequest 1.50677013397
indy-plenum-dev 3.67965102196
kozinak 1.76831102371
regenmaschine 1.98668599129
pypcd 1.83907699585
m2r 1.93212580681
logmatic-python 1.80583310127
grokcore.view 2.34812808037
cppcheck-junit 1.50752091408
traitsui 3.02122616768
sputil 0.860049009323
mitmproxy 8.59924697876
stix-validator 2.93307304382
dictdiffer 2.86198687553
couchdbkit 2.29137611389
mixpanel-query-py 1.66415286064
zope.app.testing 2.185942173
sphinx-bootstrap-theme 2.29643106461
python-social-auth 2.04328608513
opsgenie-sdk 1.86593198776
django-stagingcontext 1.76600599289
jsonplus 1.76003408432
nbdime 2.78806996346
simplefix 1.89193701744
anyrl 2.77545595169
post 1.55517792702
phpserialize 1.97165679932
bhex 1.9006550312
awslogs 1.74859809875
pyftdi 1.96514511108
harmony-tools 1.53155398369
gecosistema-feflow 2.50836920738
carpi-commons 1.96681594849
lazy-import 1.74471592903
splits 1.78417611122
python-anticaptcha 1.68056321144
aiomoex 1.93853116035
namespacedkubespawner 0.934745073318
lbt-dragonfly 2.08432888985
dwolla 2.69186997414
varint 1.40070700645
regex 3.91685605049
rekall 3.75364494324
imgkit 1.70300388336
webkit2png 4.83446907997
gmsh-sdk 56.3538689613
tox-travis 4.73582291603
pytest-tldr 13.3367960453
jgo 0.87243103981
wagtail-django-recaptcha 1.62028408051
genie.harness 1.03990101814
pgxnclient 2.84469795227
brewblox-devcon-spark 3.85706114769
django-stdimage 3.83129405975
qhue 2.43573999405
f5-sdk 3.00213479996
esios 1.83058595657
gapic-google-cloud-speech-v1beta1 1.78270292282
sparkit-learn 2.42528986931
glob2 2.16567397118
django-markdownx 2.35827589035
metabot 0.860347032547
pika 2.08091497421
coverage 3.68507409096
testing.postgresql 1.69898295403
recordio 0.960177183151
gcovr 1.76253890991
edx-i18n-tools 1.79590392113
reload 1.75866699219
django-service-objects 1.57907295227
test-junkie 3.86701202393
tensorflow-transform 2.07117414474
unittest2py3k 1.96068501472
pybloqs 2.7161898613
geoindex 1.42042803764
svg.path 1.71135210991
phonetics 1.84516906738
roboteq 1.74948716164
dfvfs 3.84564995766
stagesep2 1.90083003044
tcod 4.99320983887
pulumi-gcp 46.8527390957
oauth2 3.4204480648
bee-django-exam 2.60763692856
positional 1.87278699875
opensesame-extension-osweb 1.86951398849
azure-cli-consumption 1.81139016151
nose-progressive 1.95680403709
elasticsearch-curator 84.091561079
iterablepythonwrapper 1.80828809738
sigopt 2.0726211071
sisaptools 1.93173193932
nwdiag 2.4025490284
data-process 1.68216013908
django-extra-fields 1.71537804604
setuptools-pep8 1.76478385925
apiclient 1.66198396683
flup6 1.84652590752
txredisapi 1.75811481476
breadability 2.0621509552
queries 3.33539891243
shodan 3.99318599701
jtk 1.84970998764
plaster-pastedeploy 6.52921104431
django-simple-history 4.08244204521
discord-rewrite 0.823719978333
gossip 4.65831923485
backcall 1.55859923363
solrcloudpy 2.00139379501
python-graph-dot 1.94648003578
clip.py 2.12127709389
django-auditlog 2.0282869339
log-test 1.78078222275
django-pagination-bootstrap 1.79898500443
procname 1.742800951
pyvim 2.2903740406
fabio 232.638492107
pep517 2.25590801239
gear 2.17538690567
mulpyplexer 1.74008393288
fleece 1.84140706062
spyne 2.60759091377
envisage 2.137789011
plypatch 1.76782393456
mock-django 1.63892102242
django-ace 2.38382101059
nibabel 7.74552798271
azure-cli-lab 1.78099799156
pypiserver 2.34433698654
onegov.chat 1.78220295906
django-keyset-pagination-plus 2.23308801651
pyscenic 2.8682820797
webpreview 1.68456077576
snifftools 1.83069992065
intervaltree 1.92301702499
aiosmtplib 2.80839085579
django-admin-tools 2.08908081055
hub 1.81189703941
pycuber 1.77907085419
coreschema 2.13156700134
requests-pkcs12 1.70892906189
sigtools 2.13015890121
radical.pilot 4.19600081444
aiokafka 2.15790295601
pelican 8.75019979477
ptcaffe 2.22478508949
sepaxml 2.19085597992
pycrypto 2.29513502121
umap 1.74559688568
fxcmpy 2.27545809746
pyeapi 3.75130391121
django-json-widget 1.8767311573
edp-redy 1.95241904259
kata 1.79183697701
django-admin-honeypot 1.8662071228
reviewboard-ipynb 1.59390592575
detox 1.87487602234
flask-rest-api 2.1087679863
xmler 1.84828281403
sesamclient 15.1970357895
genson 1.84995388985
indexed-gzip 3.60194993019
aioboto3 4.44042491913
djoser 7.13030600548
pyqwikswitch 3.92580890656
gns3-netifaces 2.29994797707
mastercard-api-core 2.10809803009
stockstats 1.72497105598
bottle-sqlalchemy 1.84824895859
pinyin 2.10199999809
jupyterlab 4.21239304543
edl-cr 0.906949043274
ocstylemaster 2.08597517014
django-sendgrid-v5 1.71960520744
pymediainfo 2.90595793724
zencoder 1.93108797073
pydomo 2.14679002762
progressbar33 2.016466856
pondslider 2.1481821537
fastavro 2.7977669239
twitter.common.service-thrift 1.6477291584
etcd 1.84197902679
first 1.77018404007
couchbase 2.47859096527
nvidia-ml-py3 7.66896486282
pycosat 2.14631795883
bkp 1.77006292343
eradicate 1.73614406586
tsalib 4.81142902374
epic-kitchens 2.31030702591
bfit 2.86397004128
schieber 1.79894709587
shiv 1.98169088364
numpy-stl 2.52121496201
uwg 36.4495608807
pywin32-ctypes 1.8497838974
python-docx 2.52497196198
eltakobus 2.31781506538
txmongo 2.30156207085
scriptworker 3.33334803581
skygear 2.15239214897
neurdflib 4.1961979866
jwt 1.77560901642
boundary-layer 2.65105605125
recurly 2.00141596794
pydot 1.97006320953
google-cloud 1.67997503281
prettyprinter 3.09777784348
torchvision-nightly 0.924032926559
efel 2.28679084778
fintools 2.3563709259
ipdbplugin 1.76819515228
srs 3.28716897964
murmurhash 2.33443784714
srp 11.8270750046
ghostscript 1.74322795868
tmdb3 2.67871403694
onelogin 2.03468585014
claripy 3.5746319294
mu-editor 5.89697909355
argus-toolbelt 17.6420769691
pyramid 8.89252209663
hl7 2.14544606209
ufal.udpipe 1.56417298317
keystone-engine 2.29290890694
sphinxcontrib-phpdomain 2.3275179863
gaitutils 2.44827413559
odintools 1.70220994949
see 1.86688995361
mpf-mc 9.01355218887
geneseekr 1.77510881424
revolut-python 1.77024197578
ctypesgen 2.06610584259
libhoney 2.11951208115
pyethash 1.75365304947
opentracing 1.89686799049
pymavlink 46.9940979481
python-barcode 2.80409789085
elkm1-lib 35.6407938004
pkgconfig 31.8229980469
hdf5storage 3.44466686249
tensorflowcv 4.39966797829
ad3 2.30391120911
pynmea2 2.83408379555
usbinfo 2.34776306152
pythonanywhere 1.94602203369
django-awl 2.01974797249
plone.app.vocabularies 5.73829388618
aerospike 2.10397005081
pytest-mpl 1.79017305374
jxctl 1.77355599403
django-gravatar2 1.76191902161
recombee-api-client 4.29435300827
inspect-it 1.85251307487
fn 1.75116991997
robotframework-whitelibrary 150.078540087
simpleeval 3.61362481117
updates 1.73375201225
diamond 2.53778100014
warrant-ext 2.05267095566
hickle 1.81051397324
future-fstrings 1.78102087975
sphinx-js 2.31704306602
python-intercom 2.26283502579
asammdf 329.371537924
luma.oled 4.06795597076
postman 1.77906394005
femagtools 24.8816270828
tplink 2.42584514618
osmosis-azure-driver 2.35978317261
goose3 2.15855503082
polyanalyst6api 6.05974197388
ib-insync 247.094705105
kivy.deps.angle 0.888534069061
jenkins-job-builder-addons 2.25868296623
imblearn 1.54342699051
python-igraph 1.97078990936
backports.tempfile 2.43345999718
pudb 2.17768716812
pynliner 1.85527801514
pyrobuf 7.60304522514
github3.py 4.62095308304
django-sitetree 1.87581706047
icetea 6.02761507034
girder-client 2.46739792824
characteristic 1.26173615456
pyzac 1.53359508514
bitcoin 1.46778702736
django-admin-json-editor 1.36484003067
http 1.5975921154
lz4 4.11041998863
page-objects 1.2776620388
python-karborclient 3.06020784378
recommonmark 1.58326601982
nydus 1.94317507744
interval 1.34571886063
repath 1.35784697533
mozversion 1.36378192902
raven-python-lambda 1.39275503159
hanziconv 1.63399887085
xstatic-json2yaml 1.27476906776
pretend 1.33875799179
smartsheet-python-sdk 4533.98734999
squareconnect 3976.20223808
artext 3759.43984008
pystatsd 7.81804513931
requirements-dev.txt 8.14431285858
oslo.db 9.35710501671
django-filebrowser-no-grappelli 2.77840995789
epydoc 2.90815210342
weather-api 0.703613042831
reloader 1.36417984962
pygeoif 1.66422891617
davtelepot 1.77208614349
plone.app.tiles 1.31984090805
bos-incidents 1.77958488464
python3-ldap 2.00372600555
swarmer 1.60318779945
paramiko-expect 1.18047904968
pytest-ordering 1.38690805435
jupytext 17.8760099411
sagemaker-tensorflow 0.942620038986
requestsexceptions 2.13793802261
tensorflow-metadata 1.91779303551
axis 1.64399504662
consul-lock 0.800054073334
iampoliciesgonewild 1.48900389671
django-memcache-status 1.46444988251
ml-crypto 1.48567986488
limitlessled 1.77005982399
pdfcrowd 1.73777389526
coeus-test-unity 1.32838606834
node 158.338469028
multimethod 5.87611508369
tuyapy 2.61164093018
module-wrapper 27.2294020653
django-viewflow 3.26919913292
pylabels 2.35739684105
gapic-google-cloud-logging-v2 2.17243385315
pure-sasl 2.25898599625
grpc-google-logging-v2 2.62381720543
pitchplots 4.61095094681
bitstruct 2.64476108551
gin-train 3.71623802185
askfmcrawler 2.32643389702
lazysorted 3.52842712402
gesture-recognizer 3.29322481155
exam 2.68881392479
pytest-qt 3.52869606018
freesasa 4.4130988121
vulndb 4.80834507942
file-magic 2.26868796349

